CryptoUNets: Applying Convolutional Networks to Encrypted Data for Biomedical Image Segmentation

In this manuscript, we demonstrate the feasibility of a privacy-preserving U-Net deep learning inference framework, namely, homomorphic encryption-based U-Net inference. That is, U-Net inference can be performed solely using homomorphic encryption techniques. To our knowledge, this is the first work to achieve support perform implement enable U-Net inference entirely based on homomorphic encryption ?. The primary technical challenge lies in data encoding. To address this, we employ a flexible encoding scheme, termed Double Volley Revolver, which enables effective support for skip connections and upsampling operations within the U-Net architecture. We adopt a tailored HE-friendly U-Net design incorporating square activation functions, mean pooling layers, and transposed convolution layers (implemented as ConvTranspose2d in PyTorch) with a kernel size of 2 and stride of 2. After training the model in plaintext, we deploy the resulting parameters using the HEAAN homomorphic encryption library to perform encrypted U-Net inference.

==> PythonExperiment_NAGvs.SigmoidNAGvs.SigmoidNAGQG_PREC_testing_CIFAR10.csv <==
Iter,RawNAG,SigmoidNAG,SigmoidNAGQG
0,0.1,0.1,0.1
1,0.2483,0.2483,0.3214
2,0.2143,0.2483,0.4455
3,0.1,0.2483,0.4374
4,0.1,0.2483,0.4389
5,0.1068,0.2483,0.4384
6,0.1094,0.2483,0.4433
7,0.1001,0.2483,0.4535
8,0.1,0.2483,0.4723
9,0.1508,0.2483,0.4972
10,0.1432,0.2483,0.5267
11,0.1,0.2483,0.545
12,0.1007,0.2483,0.5588
13,0.1437,0.2483,0.5629
14,0.1834,0.2484,0.5653
15,0.2088,0.2785,0.5667
16,0.3381,0.399,0.5683
17,0.3045,0.3597,0.5714
18,0.2373,0.1826,0.575
19,0.2484,0.2565,0.5786
20,0.3041,0.4632,0.584
21,0.3207,0.5186,0.5881
22,0.3496,0.4672,0.5904
23,0.2953,0.4051,0.5934
24,0.232,0.371,0.5953
25,0.3035,0.3815,0.5974
26,0.2592,0.4364,0.5987
27,0.2585,0.5015,0.6019
28,0.3083,0.5229,0.6034
29,0.3755,0.5339,0.6046
30,0.4107,0.5064,0.6083
31,0.4336,0.4413,0.6112
32,0.4337,0.413,0.6136
33,0.4026,0.4288,0.6165
34,0.4354,0.4851,0.62
35,0.4291,0.5461,0.6224
36,0.3566,0.5613,0.624
37,0.3583,0.5487,0.6257
38,0.4208,0.5254,0.6282
39,0.4937,0.5043,0.6303
40,0.5339,0.5053,0.6328
41,0.4959,0.5276,0.6348
42,0.4616,0.5671,0.6377
43,0.4521,0.564,0.6404
44,0.4724,0.5317,0.6433
45,0.4943,0.5095,0.6459
46,0.5064,0.5071,0.6487
47,0.526,0.5105,0.6508
48,0.5457,0.5131,0.6527
49,0.5292,0.5268,0.6552
50,0.4832,0.5546,0.6567
51,0.4577,0.5724,0.6584
52,0.4748,0.5582,0.6612
53,0.5205,0.5354,0.663
54,0.5495,0.5213,0.6657
55,0.5311,0.5351,0.6674
56,0.5283,0.568,0.6692
57,0.5591,0.5864,0.6707
58,0.5849,0.5808,0.6717
59,0.5636,0.5675,0.6734
60,0.5382,0.5521,0.6747
61,0.5315,0.5503,0.6758
62,0.5391,0.566,0.6773
63,0.5563,0.5816,0.6784
64,0.577,0.5837,0.6796
65,0.5819,0.5799,0.6808
66,0.5744,0.5786,0.6818
67,0.5611,0.5802,0.6827
68,0.5599,0.5753,0.685
69,0.5717,0.5797,0.6871
70,0.5768,0.5899,0.6879
71,0.5775,0.6073,0.6897
72,0.5793,0.6108,0.6903
73,0.5914,0.6005,0.6913
74,0.6067,0.5873,0.6926
75,0.612,0.5774,0.6934
76,0.6019,0.5831,0.6942
77,0.6005,0.5972,0.6954
78,0.6023,0.6139,0.696
79,0.5988,0.6295,0.6966
80,0.5872,0.6293,0.6982
81,0.5813,0.6171,0.6987
82,0.5872,0.6048,0.6996
83,0.6012,0.5967,0.7003
84,0.6199,0.601,0.7004
85,0.6355,0.6122,0.7013
86,0.6365,0.6264,0.7017
87,0.6183,0.6346,0.7033
88,0.5976,0.6292,0.7046
89,0.5877,0.6217,0.7045
90,0.5903,0.625,0.7053
91,0.606,0.6246,0.7056
92,0.6285,0.6268,0.7066
93,0.6478,0.6244,0.7073
94,0.6587,0.6265,0.7077
95,0.6541,0.6259,0.7077
96,0.6407,0.6223,0.7089
97,0.6223,0.6215,0.7086
98,0.6086,0.6289,0.7088
99,0.6084,0.6407,0.7094
100,0.6169,0.6506,0.7104
101,0.6258,0.6517,0.7111
102,0.6398,0.6435,0.7119
103,0.649,0.6365,0.7127
104,0.652,0.6372,0.7132
105,0.6489,0.6411,0.714
106,0.6406,0.6441,0.7148
107,0.6358,0.6486,0.7153
108,0.6357,0.6487,0.7162
109,0.6401,0.6539,0.7174
110,0.6476,0.6601,0.7182
111,0.652,0.6602,0.7182
112,0.65,0.6564,0.7189
113,0.6489,0.6507,0.7192
114,0.651,0.6519,0.72
115,0.6552,0.6601,0.7204
116,0.6571,0.6647,0.7205
117,0.6585,0.663,0.7209
118,0.6564,0.6587,0.7214
119,0.6492,0.6587,0.7215
120,0.6437,0.6669,0.7212
121,0.6462,0.6723,0.7219
122,0.6513,0.6731,0.723
123,0.6557,0.669,0.7238
124,0.6575,0.6652,0.7244
125,0.6628,0.6642,0.7252
126,0.6685,0.6651,0.7258
127,0.6718,0.6663,0.7268
128,0.6728,0.6678,0.7268
129,0.6719,0.6707,0.7272
130,0.6703,0.6733,0.7281
131,0.6642,0.679,0.7291
132,0.6636,0.6855,0.729
133,0.6651,0.6915,0.7299
134,0.6716,0.6862,0.7304
135,0.6782,0.6802,0.7299
136,0.6783,0.68,0.7305
137,0.6794,0.679,0.7308
138,0.676,0.683,0.7317
139,0.6778,0.6866,0.7324
140,0.6782,0.6864,0.7322
141,0.6838,0.6869,0.7321
142,0.6828,0.6916,0.7323
143,0.681,0.693,0.732
144,0.6799,0.6909,0.7318
145,0.6803,0.6858,0.7319
146,0.6796,0.6832,0.732
147,0.68,0.6797,0.7323
148,0.684,0.6807,0.7326
149,0.684,0.6841,0.733
150,0.685,0.6864,0.7329
151,0.6865,0.6924,0.733
152,0.6927,0.6922,0.7331
153,0.695,0.6936,0.7334
154,0.6957,0.6948,0.7334
155,0.6913,0.698,0.7338
156,0.6882,0.6993,0.734
157,0.6845,0.7016,0.7343
158,0.681,0.7017,0.7346
159,0.6811,0.7013,0.7346
160,0.6853,0.7033,0.7349
161,0.693,0.7013,0.7353
162,0.6984,0.6993,0.736
163,0.704,0.6965,0.7357
164,0.7035,0.6948,0.7359
165,0.698,0.6949,0.7365
166,0.6919,0.696,0.7367
167,0.6881,0.7037,0.7373
168,0.6866,0.7055,0.7375
169,0.6863,0.7069,0.7376
170,0.6887,0.704,0.7387
171,0.692,0.7006,0.7397
172,0.6954,0.6979,0.7401
173,0.6992,0.6985,0.7407
174,0.6998,0.6998,0.741
175,0.6993,0.7013,0.7412
176,0.7001,0.7052,0.7418
177,0.6936,0.7105,0.7416
178,0.6928,0.7149,0.7419
179,0.6937,0.7146,0.7422
180,0.6944,0.7122,0.7424
181,0.6966,0.7122,0.743
182,0.7004,0.7116,0.7432
183,0.7032,0.7106,0.7432
184,0.7048,0.7097,0.7433
185,0.7056,0.7104,0.7438
186,0.7049,0.7149,0.7443
187,0.7024,0.7186,0.7448
188,0.7063,0.7196,0.7449
189,0.7084,0.7159,0.7452
190,0.7074,0.712,0.7457
191,0.7073,0.7063,0.7459
192,0.7058,0.7017,0.746
193,0.7024,0.7011,0.7463
194,0.7033,0.7026,0.7463
195,0.7024,0.7068,0.7464
196,0.703,0.7101,0.7466
197,0.7036,0.7145,0.7467
198,0.7051,0.7168,0.7467
199,0.7057,0.7159,0.7467
200,0.7055,0.715,0.7468
201,0.7077,0.7145,0.747
202,0.7101,0.7152,0.7471
203,0.7095,0.7151,0.7477
204,0.7081,0.7149,0.7478
205,0.7068,0.7157,0.7479
206,0.7061,0.7177,0.7478
207,0.7037,0.7216,0.748
208,0.7036,0.7235,0.7482
209,0.705,0.7224,0.7484
210,0.7055,0.7172,0.7488
211,0.7088,0.7158,0.7488
212,0.7114,0.7099,0.7492
213,0.7149,0.7093,0.7493
214,0.7157,0.7085,0.7496
215,0.7138,0.7089,0.7494
216,0.712,0.711,0.7496
217,0.7125,0.7136,0.7499
218,0.7108,0.716,0.75
219,0.7088,0.7194,0.7499
220,0.7111,0.7204,0.75
221,0.7135,0.7185,0.7499
222,0.7149,0.7172,0.7502
223,0.7135,0.7178,0.7505
224,0.7166,0.7173,0.7507
225,0.7171,0.7168,0.7506
226,0.7148,0.7167,0.751
227,0.7137,0.7171,0.7512
228,0.7121,0.7193,0.7512
229,0.7092,0.7204,0.7512
230,0.706,0.7231,0.7513
231,0.7069,0.7204,0.751
232,0.709,0.7211,0.7511
233,0.7098,0.7193,0.7514
234,0.7124,0.7173,0.7514
235,0.7156,0.7151,0.7517
236,0.7191,0.7162,0.7519
237,0.7188,0.7171,0.752
238,0.7189,0.7195,0.7521
239,0.7194,0.7187,0.7527
240,0.7186,0.7202,0.753
241,0.7192,0.7236,0.7528
242,0.7178,0.7239,0.7531
243,0.7189,0.7227,0.7533
244,0.7206,0.7218,0.7536
245,0.7202,0.7217,0.7537
246,0.7223,0.7212,0.7537
247,0.7199,0.7209,0.7537
248,0.7193,0.7204,0.7536
249,0.7185,0.7215,0.7535
250,0.7161,0.7212,0.7538
251,0.7165,0.7213,0.7539
252,0.7147,0.7214,0.7537
253,0.7133,0.7214,0.7539
254,0.713,0.7234,0.7538
255,0.714,0.7222,0.7537
256,0.7162,0.7226,0.7537
257,0.7175,0.7221,0.7542
258,0.7197,0.7214,0.7545
259,0.7186,0.7226,0.7545
260,0.7188,0.7235,0.7548
261,0.719,0.7232,0.7549
262,0.7185,0.7242,0.755
263,0.7178,0.7245,0.7548
264,0.7188,0.7276,0.755
265,0.7181,0.7286,0.7552
266,0.7199,0.7289,0.7553
267,0.7225,0.7288,0.7553
268,0.7265,0.7293,0.7551
269,0.7272,0.7283,0.7552
270,0.7276,0.728,0.755
271,0.7275,0.7279,0.755
272,0.7266,0.7281,0.7547
273,0.7238,0.7274,0.7549
274,0.7219,0.7272,0.7548
275,0.7191,0.7268,0.7547
276,0.7169,0.7252,0.7551
277,0.7174,0.7267,0.7553
278,0.7194,0.7279,0.7555
279,0.721,0.728,0.7558
280,0.7256,0.7274,0.7561
281,0.7274,0.7276,0.7561
282,0.7291,0.7278,0.7562
283,0.7293,0.7284,0.7565
284,0.7288,0.7273,0.7563
285,0.7241,0.7265,0.7563
286,0.7238,0.7273,0.7562
287,0.7223,0.7278,0.7562
288,0.7207,0.7287,0.7564
289,0.7196,0.73,0.7564
290,0.721,0.7317,0.7564
291,0.7213,0.7337,0.7565
292,0.7229,0.7335,0.7567
293,0.7253,0.7342,0.7566
294,0.7268,0.7349,0.7566
295,0.727,0.7358,0.7566
296,0.7298,0.7357,0.7566
297,0.7292,0.7346,0.7568
298,0.7298,0.733,0.7569
299,0.7286,0.7329,0.7568
300,0.7282,0.7311,0.7569
301,0.7263,0.7325,0.7567
302,0.725,0.7334,0.7565
303,0.7247,0.7338,0.7568
304,0.7265,0.7323,0.7567
305,0.7274,0.7336,0.7566
306,0.7281,0.7344,0.7567
307,0.7289,0.7344,0.7568
308,0.7305,0.7339,0.7568
309,0.7325,0.7336,0.7568
310,0.734,0.7351,0.7567
311,0.7343,0.7343,0.7565
312,0.7337,0.7334,0.7566
313,0.7342,0.7311,0.7565
314,0.7314,0.7312,0.7565
315,0.7308,0.7317,0.7563
316,0.7319,0.7306,0.7564
317,0.7318,0.7309,0.7565
318,0.7301,0.7325,0.7566
319,0.7286,0.733,0.7566
320,0.7293,0.7349,0.7564
321,0.7298,0.7351,0.7563
322,0.7278,0.7359,0.7562
323,0.7271,0.7376,0.7562
324,0.7283,0.739,0.7562
325,0.7289,0.7388,0.7562
326,0.7318,0.7378,0.7564
327,0.7323,0.7391,0.7565
328,0.7335,0.7379,0.7565
329,0.7352,0.7376,0.7566
330,0.7364,0.7375,0.7566
331,0.7369,0.7369,0.7565
332,0.737,0.736,0.7564
333,0.7361,0.7362,0.7561
334,0.7354,0.7357,0.7561
335,0.7356,0.7357,0.7561
336,0.7351,0.7368,0.7563
337,0.7345,0.7379,0.7563
338,0.7349,0.7396,0.7563
339,0.7356,0.7387,0.7562
340,0.7381,0.7392,0.7565
341,0.7389,0.7383,0.7566
342,0.7389,0.7383,0.7566
343,0.7384,0.736,0.7563
344,0.7393,0.7353,0.7562
345,0.7395,0.7351,0.7563
346,0.7375,0.7346,0.7563
347,0.738,0.7334,0.7564
348,0.7364,0.7331,0.7566
349,0.7345,0.7342,0.7565
350,0.734,0.7346,0.7564
351,0.7338,0.7347,0.7567
352,0.7321,0.7357,0.7568
353,0.7316,0.7378,0.7569
354,0.7333,0.7401,0.757
355,0.7353,0.7407,0.7571
356,0.7367,0.741,0.757
357,0.7392,0.7408,0.757
358,0.7401,0.7414,0.7568
359,0.7406,0.7413,0.7572
360,0.7432,0.7398,0.7573
361,0.7447,0.7391,0.7575
362,0.7417,0.7391,0.7575
363,0.7419,0.7392,0.7574
364,0.7412,0.7393,0.7575
365,0.7401,0.7399,0.7575
366,0.7386,0.7393,0.7574
367,0.7376,0.7405,0.7575
368,0.7375,0.7403,0.7575
369,0.7376,0.7399,0.7575
370,0.7387,0.7404,0.7575
371,0.7385,0.7404,0.7575
372,0.7389,0.7403,0.7573
373,0.7403,0.7391,0.7572
374,0.7398,0.7399,0.757
375,0.7405,0.7382,0.7571
376,0.7402,0.739,0.7569
377,0.7399,0.7363,0.7572
378,0.741,0.7362,0.7572
379,0.7407,0.7355,0.7573
380,0.741,0.7376,0.7573
381,0.7417,0.7374,0.7576
382,0.7409,0.7386,0.7577
383,0.7409,0.7389,0.7576
384,0.7421,0.7403,0.7578
385,0.7416,0.7399,0.7579
386,0.7413,0.7402,0.7579
387,0.7417,0.7401,0.7579
388,0.7407,0.74,0.7579
389,0.7425,0.7409,0.7579
390,0.7427,0.7416,0.7578
391,0.7421,0.7422,0.7577
392,0.7413,0.7431,0.7577
393,0.7415,0.745,0.7577
394,0.7415,0.7453,0.7577
395,0.7426,0.7433,0.7577
396,0.7434,0.7436,0.758
397,0.7426,0.7423,0.7582
398,0.7415,0.7428,0.7583
399,0.7412,0.7432,0.7583
400,0.7411,0.7414,0.7582
401,0.7405,0.741,0.7584
402,0.7394,0.7418,0.7584
403,0.7395,0.7423,0.7581
404,0.7413,0.7426,0.7581
405,0.7409,0.7422,0.758
406,0.7416,0.7436,0.7579
407,0.7417,0.7432,0.7583
408,0.742,0.7429,0.7584
409,0.7431,0.7446,0.7585
410,0.7444,0.7431,0.7585
411,0.7459,0.7437,0.7586
412,0.7456,0.7427,0.7586
413,0.7454,0.7413,0.7587
414,0.745,0.7409,0.7586
415,0.7458,0.7414,0.7586
416,0.7456,0.7401,0.7587
417,0.7456,0.7394,0.7586
418,0.7461,0.7387,0.7588
419,0.7457,0.7407,0.7589
420,0.7458,0.7407,0.7592
421,0.745,0.7422,0.7589
422,0.7456,0.7437,0.7591
423,0.7452,0.7452,0.7591
424,0.7437,0.7461,0.7591
425,0.7424,0.7476,0.7591
426,0.7435,0.7471,0.7592
427,0.7432,0.7469,0.7592
428,0.7452,0.7461,0.7589
429,0.7431,0.7458,0.759
430,0.7436,0.7452,0.7591
431,0.7433,0.7447,0.7588
432,0.7428,0.7436,0.7587
433,0.7422,0.7435,0.7585
434,0.7428,0.7437,0.7586
435,0.7431,0.745,0.7585
436,0.7441,0.7458,0.7585
437,0.7436,0.746,0.7586
438,0.7447,0.7467,0.7588
439,0.7444,0.7471,0.7587
440,0.7449,0.7476,0.7587
441,0.7447,0.7469,0.7586
442,0.7456,0.7462,0.7585
443,0.7464,0.7462,0.7586
444,0.7473,0.7455,0.7585
445,0.7459,0.7445,0.7586
446,0.7461,0.7432,0.7586
447,0.7461,0.7428,0.7587
448,0.7466,0.7424,0.7587
449,0.7464,0.7423,0.759
450,0.7476,0.7425,0.7592
451,0.7483,0.7421,0.7591
452,0.7487,0.7411,0.7592
453,0.7476,0.7423,0.7593
454,0.7464,0.743,0.7592
455,0.7476,0.7436,0.7592
456,0.7488,0.7451,0.7592
457,0.7491,0.7454,0.7593
458,0.7491,0.7476,0.7593
459,0.7475,0.7477,0.7595
460,0.7466,0.7476,0.7595
461,0.7456,0.748,0.7595
462,0.7472,0.7481,0.7595
463,0.7463,0.7474,0.7597
464,0.7455,0.7463,0.7598
465,0.7451,0.7463,0.7598
466,0.7449,0.7465,0.7597
467,0.7451,0.7461,0.7597
468,0.7447,0.7464,0.7598
469,0.7454,0.7475,0.7598
470,0.7466,0.7485,0.7598
471,0.7477,0.7479,0.7597
472,0.7487,0.7477,0.7596
473,0.7489,0.7482,0.7598
474,0.7485,0.7483,0.7597
475,0.7494,0.7473,0.7599
476,0.7504,0.7472,0.7598
477,0.7504,0.7481,0.7599
478,0.7503,0.7471,0.7599
479,0.7505,0.7451,0.76
480,0.7507,0.7448,0.7599
481,0.7507,0.7452,0.7601
482,0.7505,0.7448,0.7603
483,0.7496,0.7439,0.7602
484,0.7492,0.7435,0.7602
485,0.7493,0.7435,0.7603
486,0.7495,0.7447,0.7603
487,0.75,0.7452,0.7604
488,0.7501,0.7457,0.7606
489,0.7509,0.7462,0.7607
490,0.7506,0.7453,0.7606
491,0.7512,0.7462,0.7607
492,0.7516,0.7461,0.7608
493,0.7513,0.7462,0.7607
494,0.7513,0.7472,0.7606
495,0.7506,0.7466,0.7606
496,0.7493,0.7474,0.7605
497,0.75,0.7475,0.7606
498,0.7485,0.7462,0.7607
499,0.748,0.7459,0.7607
500,0.7479,0.7462,0.7608


==> PythonExperiment_NAGvs.SigmoidNAGvs.SigmoidNAGQG_PREC_testing_MNIST.csv <==
Iter,RawNAG,SigmoidNAG,SigmoidNAGQG
0,0.098,0.098,0.098
1,0.5669,0.5669,0.6206
2,0.0922,0.5669,0.7003
3,0.104,0.5669,0.693
4,0.153,0.5669,0.6984
5,0.3227,0.5669,0.7032
6,0.1135,0.5669,0.7091
7,0.12,0.5669,0.7196
8,0.1034,0.5669,0.7336
9,0.1359,0.5669,0.7457
10,0.1989,0.5669,0.7595
11,0.1865,0.5669,0.7701
12,0.0958,0.5669,0.7788
13,0.2392,0.5669,0.784
14,0.2937,0.567,0.792
15,0.3574,0.5765,0.7993
16,0.4381,0.6692,0.8055
17,0.5437,0.5374,0.8097
18,0.3874,0.43,0.8141
19,0.4835,0.4742,0.8176
20,0.5116,0.6551,0.8202
21,0.5103,0.7873,0.8223
22,0.5088,0.7457,0.8244
23,0.5558,0.6362,0.8276
24,0.5245,0.5216,0.8303
25,0.4584,0.4163,0.8338
26,0.4709,0.4105,0.8374
27,0.5776,0.5628,0.8393
28,0.6212,0.5972,0.8424
29,0.4421,0.6608,0.8447
30,0.3645,0.6791,0.8471
31,0.4141,0.6409,0.8485
32,0.5358,0.6186,0.8499
33,0.63,0.6412,0.8524
34,0.6078,0.6847,0.8537
35,0.4251,0.6711,0.855
36,0.3182,0.5982,0.8562
37,0.3713,0.6267,0.8584
38,0.5701,0.6799,0.86
39,0.7058,0.6877,0.8625
40,0.6841,0.7298,0.865
41,0.6693,0.7252,0.8669
42,0.677,0.6987,0.8684
43,0.6949,0.6988,0.87
44,0.6994,0.729,0.8719
45,0.6992,0.7567,0.8736
46,0.7006,0.7568,0.8743
47,0.7055,0.7338,0.8764
48,0.7069,0.7458,0.8782
49,0.7047,0.7865,0.8794
50,0.6958,0.7975,0.881
51,0.6954,0.7844,0.883
52,0.7044,0.7664,0.8837
53,0.7273,0.7607,0.8857
54,0.7588,0.7747,0.8872
55,0.7954,0.8029,0.8884
56,0.8046,0.8281,0.8897
57,0.7922,0.8316,0.8911
58,0.7612,0.8149,0.8922
59,0.7226,0.7923,0.8936
60,0.6932,0.7826,0.8947
61,0.69,0.7932,0.8954
62,0.7138,0.808,0.897
63,0.7489,0.8166,0.8983
64,0.7877,0.8222,0.8995
65,0.8179,0.8247,0.9005
66,0.8306,0.8288,0.9014
67,0.8324,0.8315,0.9023
68,0.8263,0.8319,0.9029
69,0.8176,0.8319,0.9039
70,0.8091,0.8336,0.9046
71,0.8035,0.8357,0.9058
72,0.799,0.8313,0.9067
73,0.7956,0.8235,0.9072
74,0.7953,0.8187,0.9083
75,0.7942,0.8219,0.9089
76,0.7899,0.8349,0.9092
77,0.7857,0.8507,0.9099
78,0.7866,0.8627,0.9108
79,0.793,0.8653,0.9117
80,0.8039,0.865,0.9121
81,0.8169,0.8612,0.9126
82,0.8293,0.8574,0.9131
83,0.8428,0.8546,0.914
84,0.853,0.856,0.9147
85,0.8611,0.8569,0.916
86,0.8643,0.8598,0.9163
87,0.8649,0.8639,0.917
88,0.8627,0.8682,0.9178
89,0.8561,0.8727,0.9188
90,0.8488,0.8741,0.9192
91,0.8387,0.8737,0.9196
92,0.831,0.8766,0.9204
93,0.8246,0.8762,0.9212
94,0.8211,0.8734,0.9219
95,0.8209,0.8717,0.9224
96,0.8233,0.8676,0.9233
97,0.8297,0.8663,0.9237
98,0.8386,0.8631,0.924
99,0.8513,0.8638,0.9246
100,0.8644,0.866,0.9251
101,0.8731,0.8707,0.9253
102,0.8807,0.8762,0.9256
103,0.8845,0.8811,0.9262
104,0.8867,0.8859,0.9264
105,0.884,0.8865,0.9267
106,0.8807,0.885,0.9271
107,0.8772,0.8849,0.9277
108,0.8725,0.8865,0.928
109,0.8686,0.8885,0.9285
110,0.8657,0.8905,0.929
111,0.8633,0.8905,0.9295
112,0.8591,0.8905,0.9295
113,0.8585,0.888,0.9298
114,0.8603,0.8852,0.9307
115,0.8585,0.8826,0.9312
116,0.8578,0.8815,0.9316
117,0.8592,0.8826,0.932
118,0.861,0.886,0.9322
119,0.8641,0.8901,0.9325
120,0.8683,0.8939,0.9329
121,0.871,0.8973,0.9331
122,0.874,0.8986,0.934
123,0.8786,0.9,0.9343
124,0.8792,0.9005,0.9346
125,0.8811,0.8986,0.9351
126,0.883,0.897,0.9357
127,0.8841,0.8966,0.9361
128,0.8854,0.8959,0.9363
129,0.8867,0.8955,0.9366
130,0.8868,0.8969,0.9369
131,0.8892,0.8979,0.9372
132,0.8914,0.9,0.9377
133,0.8925,0.8987,0.9377
134,0.8937,0.8979,0.9377
135,0.8937,0.8984,0.9379
136,0.8925,0.8978,0.9382
137,0.8908,0.8983,0.9386
138,0.8897,0.898,0.9387
139,0.8888,0.8983,0.9389
140,0.888,0.9003,0.9395
141,0.8877,0.9031,0.9397
142,0.8871,0.9048,0.9399
143,0.8867,0.9063,0.9402
144,0.8866,0.9086,0.9403
145,0.8863,0.9078,0.9406
146,0.8862,0.9071,0.9406
147,0.8862,0.9074,0.9408
148,0.8878,0.9067,0.9408
149,0.8866,0.9059,0.9409
150,0.8887,0.9059,0.9411
151,0.8889,0.9063,0.9412
152,0.8909,0.9081,0.9413
153,0.8938,0.9101,0.9416
154,0.8962,0.9107,0.9419
155,0.899,0.9112,0.9421
156,0.9011,0.911,0.9422
157,0.9053,0.91,0.9424
158,0.906,0.9106,0.943
159,0.9077,0.9089,0.9432
160,0.9083,0.9082,0.9432
161,0.9087,0.9068,0.9433
162,0.9085,0.9064,0.9432
163,0.9076,0.9064,0.9435
164,0.9056,0.9073,0.9438
165,0.9043,0.9084,0.9438
166,0.9029,0.9093,0.9441
167,0.9026,0.9104,0.9441
168,0.9024,0.9126,0.9443
169,0.9022,0.9139,0.9444
170,0.9016,0.9156,0.9446
171,0.9003,0.9163,0.9447
172,0.8997,0.9174,0.9448
173,0.9013,0.9175,0.945
174,0.9018,0.9185,0.9453
175,0.9013,0.919,0.9454
176,0.9017,0.9181,0.9455
177,0.9026,0.9174,0.9457
178,0.9027,0.9163,0.9459
179,0.9036,0.9162,0.9463
180,0.9053,0.9159,0.9463
181,0.9064,0.9161,0.9464
182,0.9077,0.9148,0.9468
183,0.9096,0.9152,0.9468
184,0.9105,0.9143,0.947
185,0.911,0.9137,0.9471
186,0.9113,0.9137,0.9475
187,0.9105,0.9141,0.9475
188,0.91,0.9144,0.9475
189,0.9105,0.9161,0.9481
190,0.9108,0.9177,0.9482
191,0.9103,0.9179,0.9484
192,0.9104,0.9185,0.9486
193,0.9103,0.9195,0.9488
194,0.9096,0.9199,0.949
195,0.9095,0.9197,0.9489
196,0.9085,0.9203,0.9492
197,0.9083,0.9209,0.9494
198,0.9083,0.9213,0.9494
199,0.9083,0.9213,0.9497
200,0.9093,0.9201,0.9499
201,0.9093,0.9213,0.9501
202,0.9106,0.9214,0.9501
203,0.9116,0.921,0.9502
204,0.913,0.9214,0.9503
205,0.9125,0.9211,0.9503
206,0.9126,0.921,0.9503
207,0.9136,0.921,0.9506
208,0.9141,0.9218,0.9509
209,0.9152,0.9217,0.9513
210,0.9157,0.9217,0.9515
211,0.9168,0.9225,0.9516
212,0.9183,0.924,0.9517
213,0.9184,0.9246,0.9518
214,0.9194,0.9252,0.952
215,0.9195,0.9256,0.9523
216,0.9199,0.9252,0.9523
217,0.9189,0.9248,0.9525
218,0.9187,0.9247,0.9526
219,0.9183,0.9246,0.9527
220,0.9181,0.9254,0.9529
221,0.9178,0.9259,0.953
222,0.9188,0.9254,0.9531
223,0.9186,0.9257,0.9531
224,0.9177,0.9254,0.953
225,0.9176,0.9252,0.9532
226,0.917,0.9254,0.9533
227,0.9183,0.9251,0.9534
228,0.9186,0.9251,0.9537
229,0.9185,0.926,0.9537
230,0.918,0.9267,0.9539
231,0.9173,0.9267,0.9537
232,0.9178,0.9268,0.9539
233,0.9183,0.9279,0.9541
234,0.9179,0.9286,0.9542
235,0.9181,0.928,0.9543
236,0.9187,0.9274,0.9546
237,0.9189,0.9267,0.9547
238,0.919,0.9263,0.9548
239,0.9201,0.9268,0.9549
240,0.9199,0.9277,0.9548
241,0.92,0.928,0.9548
242,0.9202,0.9281,0.9548
243,0.9214,0.928,0.9548
244,0.922,0.9278,0.9548
245,0.922,0.9288,0.9548
246,0.9224,0.9299,0.9549
247,0.9229,0.9311,0.955
248,0.9232,0.9314,0.955
249,0.9233,0.9316,0.9554
250,0.9231,0.9318,0.9554
251,0.9235,0.9316,0.9556
252,0.9238,0.9318,0.9558
253,0.9249,0.9321,0.956
254,0.9254,0.9323,0.9561
255,0.9255,0.9324,0.9562
256,0.9257,0.9325,0.9563
257,0.9255,0.9319,0.9566
258,0.9249,0.931,0.9567
259,0.9258,0.9305,0.9569
260,0.926,0.9311,0.9569
261,0.9259,0.931,0.9571
262,0.9266,0.931,0.9571
263,0.9278,0.9306,0.9571
264,0.9272,0.9305,0.9572
265,0.9269,0.9302,0.9573
266,0.9269,0.9305,0.9573
267,0.9264,0.9307,0.9573
268,0.9272,0.9309,0.9573
269,0.9273,0.9313,0.9572
270,0.9267,0.932,0.9572
271,0.9269,0.9325,0.9574
272,0.9261,0.9331,0.9574
273,0.9251,0.9324,0.9575
274,0.9244,0.9332,0.9574
275,0.9242,0.9326,0.9574
276,0.9246,0.9324,0.9574
277,0.9241,0.9323,0.9575
278,0.9236,0.9321,0.9575
279,0.9234,0.9324,0.9577
280,0.9235,0.9323,0.9577
281,0.9238,0.9324,0.9578
282,0.9242,0.9328,0.9582
283,0.924,0.9328,0.9582
284,0.9245,0.9327,0.9583
285,0.9244,0.9324,0.9583
286,0.9243,0.9325,0.9585
287,0.9243,0.9328,0.9584
288,0.9244,0.933,0.9583
289,0.9247,0.9338,0.9584
290,0.9253,0.9338,0.9585
291,0.926,0.9339,0.9586
292,0.9263,0.9337,0.9586
293,0.9265,0.9337,0.9587
294,0.9266,0.9335,0.9587
295,0.9271,0.9338,0.9587
296,0.927,0.9333,0.9588
297,0.9273,0.9331,0.9587
298,0.9284,0.9333,0.959
299,0.9278,0.9332,0.959
300,0.9275,0.9333,0.9591
301,0.9286,0.9342,0.9592
302,0.9288,0.9345,0.9592
303,0.9291,0.9348,0.9592
304,0.929,0.9352,0.9592
305,0.9286,0.9359,0.9595
306,0.9285,0.936,0.9595
307,0.9282,0.9372,0.9595
308,0.9277,0.9372,0.9597
309,0.9282,0.9368,0.9597
310,0.9285,0.9372,0.9598
311,0.9279,0.937,0.9599
312,0.9281,0.9368,0.96
313,0.9282,0.937,0.96
314,0.9281,0.9373,0.9601
315,0.9286,0.9374,0.9601
316,0.9287,0.9373,0.9602
317,0.9295,0.9372,0.9603
318,0.9302,0.9372,0.9603
319,0.9307,0.9373,0.9603
320,0.9306,0.9372,0.9604
321,0.9307,0.9372,0.9604
322,0.9309,0.9367,0.9604
323,0.9312,0.937,0.9606
324,0.9315,0.9372,0.9608
325,0.9319,0.9364,0.9609
326,0.9323,0.936,0.9608
327,0.933,0.9351,0.961
328,0.9329,0.9356,0.9613
329,0.9328,0.9356,0.9613
330,0.9328,0.9353,0.9613
331,0.9334,0.935,0.9614
332,0.9337,0.9349,0.9615
333,0.934,0.9349,0.9615
334,0.9346,0.9349,0.9615
335,0.9349,0.9355,0.9615
336,0.9355,0.935,0.9616
337,0.9358,0.9352,0.9616
338,0.9358,0.9357,0.9617
339,0.9362,0.9358,0.9617
340,0.9364,0.9367,0.9617
341,0.9368,0.9376,0.9617
342,0.9366,0.9384,0.9618
343,0.9367,0.9388,0.9619
344,0.9367,0.9394,0.9619
345,0.9367,0.9399,0.9621
346,0.936,0.9401,0.9623
347,0.9356,0.9403,0.9625
348,0.9347,0.9401,0.9626
349,0.9346,0.9401,0.9626
350,0.9347,0.9404,0.9626
351,0.9339,0.9403,0.9626
352,0.9339,0.9405,0.9626
353,0.9341,0.9408,0.9626
354,0.9337,0.941,0.9627
355,0.9333,0.9405,0.9627
356,0.9331,0.9401,0.9627
357,0.933,0.9396,0.9627
358,0.9328,0.9392,0.9627
359,0.9318,0.939,0.9629
360,0.9317,0.9389,0.9629
361,0.9323,0.9388,0.9629
362,0.9323,0.9381,0.9629
363,0.9328,0.9376,0.9629
364,0.9334,0.9375,0.9629
365,0.9334,0.9372,0.963
366,0.9335,0.9371,0.963
367,0.9338,0.9371,0.9631
368,0.9341,0.9371,0.9632
369,0.9343,0.937,0.9632
370,0.9349,0.9373,0.9632
371,0.935,0.9375,0.9632
372,0.9352,0.9379,0.9633
373,0.9353,0.9377,0.9633
374,0.9349,0.9378,0.9633
375,0.9349,0.9383,0.9634
376,0.935,0.9386,0.9634
377,0.9353,0.9386,0.9633
378,0.9355,0.9389,0.9635
379,0.936,0.9397,0.9635
380,0.9366,0.94,0.9636
381,0.9364,0.9401,0.9636
382,0.9371,0.9405,0.9636
383,0.9373,0.9405,0.9637
384,0.9372,0.9409,0.9638
385,0.9373,0.9406,0.9638
386,0.9375,0.9408,0.9638
387,0.9375,0.9406,0.9639
388,0.9377,0.9407,0.964
389,0.9378,0.9406,0.9641
390,0.938,0.9402,0.9641
391,0.938,0.9402,0.9642
392,0.9381,0.94,0.9642
393,0.9379,0.9405,0.9642
394,0.9383,0.9403,0.9642
395,0.9385,0.9401,0.9642
396,0.9387,0.9402,0.9643
397,0.939,0.9399,0.9644
398,0.9392,0.9397,0.9644
399,0.9391,0.9392,0.9646
400,0.9397,0.9388,0.9646
401,0.9394,0.9389,0.9647
402,0.9397,0.9392,0.9647
403,0.9398,0.9389,0.9648
404,0.9401,0.9383,0.9648
405,0.9402,0.9383,0.9649
406,0.94,0.9383,0.9649
407,0.94,0.9384,0.9649
408,0.9393,0.9385,0.9649
409,0.9389,0.9387,0.9649
410,0.9388,0.9388,0.9648
411,0.9387,0.9389,0.965
412,0.9382,0.9392,0.965
413,0.9382,0.9391,0.9652
414,0.9387,0.9397,0.9652
415,0.9389,0.9395,0.9652
416,0.9388,0.9401,0.9652
417,0.9394,0.9405,0.9652
418,0.9395,0.9413,0.9653
419,0.9394,0.9414,0.9653
420,0.9396,0.9419,0.9654
421,0.9398,0.9422,0.9655
422,0.9401,0.9427,0.9655
423,0.9403,0.9427,0.9655
424,0.9406,0.9423,0.9655
425,0.9408,0.9426,0.9655
426,0.9413,0.9425,0.9656
427,0.9414,0.9426,0.9657
428,0.9412,0.9422,0.9657
429,0.9411,0.9421,0.9657
430,0.9413,0.9414,0.9657
431,0.9411,0.9415,0.9658
432,0.9401,0.9416,0.9658
433,0.9403,0.9408,0.9659
434,0.9408,0.9412,0.9659
435,0.9411,0.9409,0.966
436,0.9404,0.9404,0.966
437,0.9408,0.9404,0.966
438,0.9408,0.9404,0.966
439,0.9411,0.9407,0.966
440,0.9412,0.9404,0.966
441,0.9414,0.9402,0.966
442,0.9417,0.9409,0.9661
443,0.942,0.941,0.966
444,0.9418,0.941,0.966
445,0.9414,0.9409,0.966
446,0.9418,0.9413,0.966
447,0.9424,0.9419,0.966
448,0.9425,0.9417,0.966
449,0.9427,0.9419,0.966
450,0.9423,0.9419,0.966
451,0.9422,0.9423,0.9661
452,0.9421,0.9423,0.9662
453,0.9422,0.9427,0.9663
454,0.9419,0.9428,0.9663
455,0.9421,0.9429,0.9662
456,0.9418,0.9431,0.9663
457,0.942,0.9434,0.9664
458,0.942,0.9439,0.9664
459,0.9421,0.9438,0.9664
460,0.9421,0.9438,0.9666
461,0.942,0.9443,0.9665
462,0.9421,0.9443,0.9665
463,0.9425,0.9443,0.9666
464,0.9422,0.9441,0.9666
465,0.9418,0.9446,0.9666
466,0.9421,0.9445,0.9666
467,0.9419,0.9449,0.9666
468,0.9418,0.9446,0.9666
469,0.9419,0.9445,0.9666
470,0.9423,0.944,0.9667
471,0.9422,0.9442,0.9667
472,0.942,0.9442,0.9667
473,0.9426,0.9438,0.9669
474,0.9425,0.9434,0.967
475,0.9427,0.9435,0.967
476,0.943,0.9433,0.967
477,0.9434,0.9431,0.967
478,0.9433,0.943,0.967
479,0.9431,0.9424,0.9669
480,0.9428,0.9422,0.9669
481,0.9429,0.9422,0.9669
482,0.9429,0.9423,0.967
483,0.9428,0.9422,0.9671
484,0.9434,0.9428,0.9671
485,0.9433,0.9426,0.9671
486,0.9432,0.9429,0.9671
487,0.9429,0.9426,0.9672
488,0.9428,0.9428,0.9672
489,0.9433,0.9431,0.9673
490,0.9439,0.9433,0.9673
491,0.9436,0.9431,0.9673
492,0.9437,0.9433,0.9674
493,0.9438,0.9434,0.9675
494,0.9442,0.9437,0.9676
495,0.944,0.9435,0.9677
496,0.9443,0.9437,0.9675
497,0.9442,0.9441,0.9675
498,0.9436,0.9442,0.9675
499,0.9433,0.9445,0.9675
500,0.943,0.9449,0.9675


==> PythonExperiment_NAGvs.SigmoidNAGvs.SigmoidNAGQG_PREC_testing_USPS.csv <==
Iter,RawNAG,SigmoidNAG,SigmoidNAGQG
0,0.17887394120577976,0.17887394120577976,0.17887394120577976
1,0.17887394120577976,0.17887394120577976,0.2850024912805182
2,0.2027902341803687,0.17887394120577976,0.3109118086696562
3,0.3089187842551071,0.17887394120577976,0.3089187842551071
4,0.08271051320378675,0.17887394120577976,0.3089187842551071
5,0.08470353761833582,0.17887394120577976,0.3094170403587444
6,0.1504733432984554,0.17887394120577976,0.3109118086696562
7,0.1639262580966617,0.17887394120577976,0.32884902840059793
8,0.33482810164424515,0.17887394120577976,0.39561534628799205
9,0.3537618335824614,0.17887394120577976,0.5445939212755356
10,0.37668161434977576,0.2929745889387145,0.656203288490284
11,0.3811659192825112,0.30991529646238164,0.7304434479322371
12,0.4304932735426009,0.3358246138515197,0.7593423019431988
13,0.41604384653712007,0.3682112605879422,0.7683109118086696
14,0.47234678624813153,0.369706028898854,0.7658196312904834
15,0.30792227204783257,0.32934728450423517,0.7752864972595914
16,0.27204783258594917,0.2894867962132536,0.7817638266068759
17,0.4957648231190832,0.356751370204285,0.7892376681614349
18,0.3029397110114599,0.39810662680617837,0.7987045341305431
19,0.2969606377678127,0.5122072745391131,0.804185351270553
20,0.3353263577478824,0.5331340308918784,0.8121574489287494
21,0.42501245640259094,0.4613851519681116,0.8176382660687593
22,0.32037867463876435,0.5146985550572994,0.8196312904833084
23,0.43099152964623816,0.5764823119083209,0.8216243148978575
24,0.36571998006975587,0.6193323368211261,0.8221225710014948
25,0.6243148978574987,0.4987543597409068,0.8261086198305929
26,0.5281514698555058,0.4419531639262581,0.8305929247633284
27,0.46985550572994517,0.4235176880916791,0.8315894369706028
28,0.5949177877428998,0.4055804683607374,0.833582461385152
29,0.6422521175884405,0.4623816641753862,0.8350772296960638
30,0.5899352267065272,0.47384155455904337,0.8380667663178873
31,0.585949177877429,0.49128051818634777,0.8415545590433483
32,0.5605381165919282,0.4593921275535625,0.8470353761833582
33,0.43148978574987545,0.5884404583956153,0.8515196811160937
34,0.471350274040857,0.5974090682610862,0.8530144494270054
35,0.7299451918285998,0.5331340308918784,0.8555057299451918
36,0.7090184354758345,0.5236671649227703,0.8574987543597409
37,0.6786248131539612,0.5500747384155455,0.85949177877429
38,0.6985550572994519,0.6427503736920778,0.8609865470852018
39,0.6880916791230692,0.6641753861484804,0.8619830592924763
40,0.6706527154957648,0.6502242152466368,0.8649725959143
41,0.6297957149975087,0.6372695565520677,0.8679621325361235
42,0.6013951170901843,0.6796213253612357,0.8699551569506726
43,0.635774788241156,0.6711509715994021,0.8714499252615845
44,0.7035376183358246,0.6362730443447933,0.8719481813652217
45,0.7428998505231689,0.6352765321375187,0.8739412057797707
46,0.7583457897359243,0.6442451420029895,0.8764324862979571
47,0.7648231190832088,0.6497259591429995,0.8774289985052317
48,0.7737917289486796,0.6960637767812655,0.877927254608869
49,0.759840558046836,0.7483806676631789,0.8804185351270553
50,0.7488789237668162,0.7668161434977578,0.8809167912306926
51,0.7359242650722472,0.7683109118086696,0.8834080717488789
52,0.7050323866467364,0.7483806676631789,0.8849028400597907
53,0.6856003986048829,0.7314399601395117,0.8868958644743398
54,0.6940707523667164,0.7314399601395117,0.8883906327852517
55,0.7204783258594918,0.7339312406576981,0.8903836571998007
56,0.7603388141504733,0.7508719481813653,0.8928749377179871
57,0.8036870951669158,0.783756851021425,0.8938714499252616
58,0.8191330343796711,0.8051818634778276,0.8948679621325362
59,0.8241155954160438,0.8141504733432985,0.8953662182361734
60,0.8201295465869457,0.8186347782760339,0.8963627304434479
61,0.8111609367214748,0.807673143996014,0.8973592426507224
62,0.802192326856004,0.8051818634778276,0.8978574987543597
63,0.7962132536123567,0.7882411559541604,0.898355754857997
64,0.7887394120577977,0.7842551071250623,0.898355754857997
65,0.7962132536123567,0.7922272047832586,0.8988540109616343
66,0.8081714000996513,0.8121574489287494,0.8993522670652716
67,0.817140009965122,0.8315894369706028,0.9018435475834579
68,0.8161434977578476,0.8510214250124564,0.9033383158943697
69,0.8161434977578476,0.8450423517688092,0.9038365719980069
70,0.8231190832087693,0.8290981564524166,0.9038365719980069
71,0.8236173393124065,0.8036870951669158,0.9043348281016442
72,0.8251121076233184,0.7887394120577977,0.905829596412556
73,0.8241155954160438,0.7827603388141505,0.9073243647234679
74,0.8310911808669657,0.7857498754359741,0.9078226208271052
75,0.8390632785251619,0.7952167414050823,0.9083208769307424
76,0.8435475834578974,0.8091679123069258,0.9083208769307424
77,0.8460388639760837,0.8246138515196811,0.9088191330343797
78,0.8435475834578974,0.8325859491778774,0.9098156452416543
79,0.8385650224215246,0.8455406078724464,0.9098156452416543
80,0.8340807174887892,0.8510214250124564,0.9098156452416543
81,0.8345789735924265,0.8495266567015446,0.9108121574489287
82,0.8430493273542601,0.8515196811160937,0.9123069257598405
83,0.8505231689088192,0.8510214250124564,0.9123069257598405
84,0.8599900348779272,0.85401096163428,0.9128051818634778
85,0.8599900348779272,0.8495266567015446,0.9142999501743896
86,0.8619830592924763,0.8500249128051819,0.9147982062780269
87,0.8609865470852018,0.85401096163428,0.9147982062780269
88,0.85949177877429,0.8555057299451918,0.9152964623816642
89,0.8584952665670155,0.8560039860488291,0.916791230692576
90,0.861484803188839,0.85401096163428,0.916791230692576
91,0.8624813153961136,0.8490284005979073,0.9172894867962132
92,0.8659691081215745,0.8470353761833582,0.918784255107125
93,0.8694569008470354,0.8455406078724464,0.918784255107125
94,0.872446437468859,0.8500249128051819,0.9197807673143996
95,0.8739412057797707,0.85401096163428,0.9207772795216741
96,0.8704534130543099,0.8664673642252118,0.9217737917289487
97,0.8709516691579472,0.8674638764324863,0.9217737917289487
98,0.8704534130543099,0.8719481813652217,0.9227703039362232
99,0.8704534130543099,0.8759342301943199,0.9232685600398605
100,0.8684603886397608,0.8739412057797707,0.9237668161434978
101,0.866965620328849,0.8749377179870453,0.9237668161434978
102,0.8674638764324863,0.8729446935724963,0.9232685600398605
103,0.866965620328849,0.8694569008470354,0.9232685600398605
104,0.8714499252615845,0.8649725959143,0.9237668161434978
105,0.8714499252615845,0.8599900348779272,0.9237668161434978
106,0.8709516691579472,0.8560039860488291,0.9237668161434978
107,0.8714499252615845,0.8535127055306427,0.9237668161434978
108,0.8704534130543099,0.8545092177379173,0.924265072247135
109,0.8699551569506726,0.8530144494270054,0.924265072247135
110,0.8689586447433981,0.8624813153961136,0.924265072247135
111,0.8679621325361235,0.8644743398106627,0.9237668161434978
112,0.8704534130543099,0.8714499252615845,0.924265072247135
113,0.8749377179870453,0.8764324862979571,0.9237668161434978
114,0.8769307424015944,0.8844045839561535,0.924265072247135
115,0.8794220229197808,0.8849028400597907,0.924265072247135
116,0.8819133034379671,0.8804185351270553,0.9247633283507724
117,0.8819133034379671,0.8819133034379671,0.9252615844544095
118,0.8824115595416044,0.8769307424015944,0.9252615844544095
119,0.8804185351270553,0.8769307424015944,0.9257598405580468
120,0.8794220229197808,0.8784255107125062,0.9262580966616841
121,0.8799202790234181,0.8764324862979571,0.9262580966616841
122,0.8804185351270553,0.8754359740906826,0.9262580966616841
123,0.8804185351270553,0.8814150473343298,0.9272546088689586
124,0.8824115595416044,0.8834080717488789,0.9277528649725959
125,0.8824115595416044,0.8873941205779771,0.9282511210762332
126,0.8844045839561535,0.8858993522670653,0.9282511210762332
127,0.8873941205779771,0.8873941205779771,0.9292476332835077
128,0.8893871449925261,0.8893871449925261,0.9292476332835077
129,0.8888888888888888,0.8878923766816144,0.9292476332835077
130,0.8863976083707026,0.8844045839561535,0.9302441454907823
131,0.8849028400597907,0.885401096163428,0.9302441454907823
132,0.8834080717488789,0.8829098156452416,0.9322371699053313
133,0.8804185351270553,0.8839063278525162,0.9322371699053313
134,0.8789237668161435,0.8849028400597907,0.9322371699053313
135,0.8834080717488789,0.8898854010961634,0.9327354260089686
136,0.8849028400597907,0.8923766816143498,0.9337319382162431
137,0.8883906327852517,0.8948679621325362,0.9342301943198804
138,0.8948679621325362,0.8948679621325362,0.9347284504235177
139,0.8933731938216243,0.8913801694070752,0.9347284504235177
140,0.898355754857997,0.8918784255107125,0.9347284504235177
141,0.8973592426507224,0.8878923766816144,0.9347284504235177
142,0.8998505231689088,0.8858993522670653,0.935226706527155
143,0.8968609865470852,0.8863976083707026,0.935226706527155
144,0.8953662182361734,0.8858993522670653,0.935226706527155
145,0.8953662182361734,0.8858993522670653,0.935226706527155
146,0.8963627304434479,0.8873941205779771,0.9362232187344295
147,0.8968609865470852,0.8878923766816144,0.9367214748380668
148,0.8958644743398106,0.8903836571998007,0.9367214748380668
149,0.8958644743398106,0.890881913303438,0.9372197309417041
150,0.8973592426507224,0.8948679621325362,0.9372197309417041
151,0.8988540109616343,0.8963627304434479,0.9372197309417041
152,0.8998505231689088,0.8993522670652716,0.9367214748380668
153,0.9013452914798207,0.9013452914798207,0.9367214748380668
154,0.8988540109616343,0.9038365719980069,0.9367214748380668
155,0.8968609865470852,0.9043348281016442,0.9372197309417041
156,0.8978574987543597,0.9038365719980069,0.9387144992526159
157,0.8953662182361734,0.9048330842052815,0.9387144992526159
158,0.8963627304434479,0.9043348281016442,0.9387144992526159
159,0.8943697060288989,0.9018435475834579,0.9392127553562531
160,0.8943697060288989,0.9043348281016442,0.9412057797708022
161,0.8958644743398106,0.9038365719980069,0.9417040358744395
162,0.8948679621325362,0.9053313403089188,0.9417040358744395
163,0.8968609865470852,0.9068261086198306,0.9417040358744395
164,0.8998505231689088,0.9083208769307424,0.9417040358744395
165,0.8998505231689088,0.9088191330343797,0.9417040358744395
166,0.9028400597907325,0.9098156452416543,0.9412057797708022
167,0.9028400597907325,0.9108121574489287,0.9417040358744395
168,0.9028400597907325,0.9098156452416543,0.9422022919780767
169,0.8993522670652716,0.9118086696562033,0.9422022919780767
170,0.8998505231689088,0.911310413552566,0.9422022919780767
171,0.9008470353761834,0.909317389138017,0.9422022919780767
172,0.9028400597907325,0.9083208769307424,0.9422022919780767
173,0.9038365719980069,0.9068261086198306,0.9422022919780767
174,0.9043348281016442,0.9048330842052815,0.9422022919780767
175,0.9033383158943697,0.9043348281016442,0.9422022919780767
176,0.9068261086198306,0.9053313403089188,0.9422022919780767
177,0.9073243647234679,0.9083208769307424,0.9431988041853513
178,0.9073243647234679,0.9083208769307424,0.9436970602889886
179,0.9068261086198306,0.9078226208271052,0.9441953163926258
180,0.9073243647234679,0.9078226208271052,0.9436970602889886
181,0.9073243647234679,0.9068261086198306,0.9436970602889886
182,0.9073243647234679,0.9083208769307424,0.9431988041853513
183,0.9083208769307424,0.909317389138017,0.9436970602889886
184,0.9073243647234679,0.9063278525161933,0.9436970602889886
185,0.9083208769307424,0.9053313403089188,0.9436970602889886
186,0.9088191330343797,0.9018435475834579,0.9436970602889886
187,0.9098156452416543,0.9018435475834579,0.9436970602889886
188,0.9078226208271052,0.9018435475834579,0.9436970602889886
189,0.9098156452416543,0.9023418036870952,0.9436970602889886
190,0.9103139013452914,0.8993522670652716,0.9436970602889886
191,0.9098156452416543,0.8998505231689088,0.9436970602889886
192,0.9103139013452914,0.9018435475834579,0.9436970602889886
193,0.9123069257598405,0.9048330842052815,0.9431988041853513
194,0.9133034379671151,0.9063278525161933,0.9431988041853513
195,0.911310413552566,0.905829596412556,0.9431988041853513
196,0.9133034379671151,0.9038365719980069,0.9431988041853513
197,0.9128051818634778,0.9028400597907325,0.9431988041853513
198,0.9123069257598405,0.9018435475834579,0.9431988041853513
199,0.9123069257598405,0.9018435475834579,0.9441953163926258
200,0.9138016940707524,0.8998505231689088,0.9441953163926258
201,0.9152964623816642,0.9003487792725461,0.9441953163926258
202,0.9142999501743896,0.9023418036870952,0.9446935724962631
203,0.9142999501743896,0.9033383158943697,0.9451918285999004
204,0.9138016940707524,0.905829596412556,0.9451918285999004
205,0.9133034379671151,0.9063278525161933,0.9451918285999004
206,0.9128051818634778,0.9088191330343797,0.9451918285999004
207,0.9123069257598405,0.9098156452416543,0.9451918285999004
208,0.9118086696562033,0.9128051818634778,0.9451918285999004
209,0.9108121574489287,0.9128051818634778,0.9451918285999004
210,0.9098156452416543,0.9133034379671151,0.9451918285999004
211,0.9108121574489287,0.9118086696562033,0.9451918285999004
212,0.9108121574489287,0.9128051818634778,0.9451918285999004
213,0.9103139013452914,0.9123069257598405,0.9451918285999004
214,0.9108121574489287,0.9118086696562033,0.9451918285999004
215,0.911310413552566,0.9098156452416543,0.9451918285999004
216,0.9088191330343797,0.9088191330343797,0.9451918285999004
217,0.9088191330343797,0.9088191330343797,0.9451918285999004
218,0.9068261086198306,0.9098156452416543,0.9451918285999004
219,0.9068261086198306,0.9108121574489287,0.9451918285999004
220,0.9063278525161933,0.9098156452416543,0.9451918285999004
221,0.9063278525161933,0.909317389138017,0.9456900847035377
222,0.9068261086198306,0.911310413552566,0.9461883408071748
223,0.9088191330343797,0.911310413552566,0.9461883408071748
224,0.9103139013452914,0.9128051818634778,0.9466865969108121
225,0.9088191330343797,0.9133034379671151,0.9471848530144494
226,0.9083208769307424,0.9138016940707524,0.9476831091180867
227,0.9083208769307424,0.9142999501743896,0.9476831091180867
228,0.9073243647234679,0.9138016940707524,0.9481813652217239
229,0.9073243647234679,0.9133034379671151,0.9486796213253612
230,0.9073243647234679,0.9133034379671151,0.9486796213253612
231,0.9078226208271052,0.9138016940707524,0.9486796213253612
232,0.9083208769307424,0.9128051818634778,0.9491778774289985
233,0.9098156452416543,0.9138016940707524,0.9491778774289985
234,0.9088191330343797,0.9123069257598405,0.9491778774289985
235,0.909317389138017,0.9133034379671151,0.9496761335326358
236,0.9098156452416543,0.9133034379671151,0.9496761335326358
237,0.911310413552566,0.9138016940707524,0.9496761335326358
238,0.9098156452416543,0.9128051818634778,0.9496761335326358
239,0.9108121574489287,0.9128051818634778,0.9501743896362731
240,0.9118086696562033,0.9118086696562033,0.9501743896362731
241,0.9103139013452914,0.911310413552566,0.9501743896362731
242,0.9118086696562033,0.9108121574489287,0.9501743896362731
243,0.9123069257598405,0.911310413552566,0.9501743896362731
244,0.9128051818634778,0.9118086696562033,0.9496761335326358
245,0.9133034379671151,0.9123069257598405,0.9496761335326358
246,0.9138016940707524,0.9123069257598405,0.9496761335326358
247,0.9142999501743896,0.9138016940707524,0.9496761335326358
248,0.9138016940707524,0.9147982062780269,0.9496761335326358
249,0.9152964623816642,0.9147982062780269,0.9496761335326358
250,0.9157947184853015,0.9147982062780269,0.9501743896362731
251,0.916791230692576,0.9157947184853015,0.9506726457399103
252,0.9162929745889388,0.9152964623816642,0.9506726457399103
253,0.916791230692576,0.9138016940707524,0.9506726457399103
254,0.9172894867962132,0.9142999501743896,0.9511709018435476
255,0.918784255107125,0.9128051818634778,0.9516691579471849
256,0.9192825112107623,0.9133034379671151,0.9516691579471849
257,0.9177877428998505,0.9142999501743896,0.9516691579471849
258,0.9182859990034878,0.9162929745889388,0.9516691579471849
259,0.9182859990034878,0.916791230692576,0.9516691579471849
260,0.9192825112107623,0.9172894867962132,0.9516691579471849
261,0.918784255107125,0.9182859990034878,0.9516691579471849
262,0.918784255107125,0.9177877428998505,0.9516691579471849
263,0.9192825112107623,0.9172894867962132,0.9511709018435476
264,0.9192825112107623,0.9172894867962132,0.9516691579471849
265,0.9197807673143996,0.9162929745889388,0.9526656701544594
266,0.9192825112107623,0.916791230692576,0.9526656701544594
267,0.918784255107125,0.916791230692576,0.9526656701544594
268,0.9197807673143996,0.916791230692576,0.9526656701544594
269,0.9202790234180369,0.9177877428998505,0.9526656701544594
270,0.918784255107125,0.9172894867962132,0.9526656701544594
271,0.9177877428998505,0.9172894867962132,0.9526656701544594
272,0.9172894867962132,0.9177877428998505,0.9526656701544594
273,0.916791230692576,0.9192825112107623,0.9526656701544594
274,0.9182859990034878,0.9182859990034878,0.9526656701544594
275,0.9172894867962132,0.9177877428998505,0.9526656701544594
276,0.9177877428998505,0.918784255107125,0.9526656701544594
277,0.9172894867962132,0.9192825112107623,0.9526656701544594
278,0.9172894867962132,0.9197807673143996,0.9526656701544594
279,0.9172894867962132,0.918784255107125,0.9526656701544594
280,0.9172894867962132,0.9177877428998505,0.9526656701544594
281,0.9162929745889388,0.9172894867962132,0.9526656701544594
282,0.9172894867962132,0.918784255107125,0.9526656701544594
283,0.916791230692576,0.9182859990034878,0.9526656701544594
284,0.916791230692576,0.9192825112107623,0.9526656701544594
285,0.916791230692576,0.9192825112107623,0.9526656701544594
286,0.9177877428998505,0.918784255107125,0.9526656701544594
287,0.916791230692576,0.9182859990034878,0.9526656701544594
288,0.916791230692576,0.918784255107125,0.9526656701544594
289,0.9172894867962132,0.918784255107125,0.9531639262580966
290,0.916791230692576,0.9202790234180369,0.953662182361734
291,0.9177877428998505,0.9192825112107623,0.953662182361734
292,0.916791230692576,0.9182859990034878,0.953662182361734
293,0.916791230692576,0.9182859990034878,0.953662182361734
294,0.916791230692576,0.9197807673143996,0.953662182361734
295,0.9162929745889388,0.918784255107125,0.953662182361734
296,0.9157947184853015,0.9182859990034878,0.9541604384653712
297,0.9157947184853015,0.9172894867962132,0.9551569506726457
298,0.9162929745889388,0.9162929745889388,0.9551569506726457
299,0.916791230692576,0.9177877428998505,0.9551569506726457
300,0.9172894867962132,0.9182859990034878,0.9551569506726457
301,0.9177877428998505,0.9172894867962132,0.9551569506726457
302,0.9172894867962132,0.9192825112107623,0.9551569506726457
303,0.9177877428998505,0.918784255107125,0.9551569506726457
304,0.9182859990034878,0.918784255107125,0.9551569506726457
305,0.918784255107125,0.9172894867962132,0.9551569506726457
306,0.918784255107125,0.916791230692576,0.9551569506726457
307,0.918784255107125,0.9182859990034878,0.9551569506726457
308,0.9207772795216741,0.9182859990034878,0.9551569506726457
309,0.9212755356253114,0.918784255107125,0.955655206776283
310,0.9207772795216741,0.9177877428998505,0.955655206776283
311,0.9217737917289487,0.918784255107125,0.955655206776283
312,0.922272047832586,0.918784255107125,0.955655206776283
313,0.922272047832586,0.9192825112107623,0.955655206776283
314,0.9217737917289487,0.9202790234180369,0.955655206776283
315,0.9217737917289487,0.9202790234180369,0.955655206776283
316,0.9217737917289487,0.9192825112107623,0.955655206776283
317,0.9217737917289487,0.9192825112107623,0.955655206776283
318,0.922272047832586,0.9197807673143996,0.955655206776283
319,0.9217737917289487,0.9212755356253114,0.955655206776283
320,0.9212755356253114,0.9207772795216741,0.955655206776283
321,0.9217737917289487,0.9212755356253114,0.955655206776283
322,0.9217737917289487,0.9212755356253114,0.955655206776283
323,0.922272047832586,0.922272047832586,0.955655206776283
324,0.9237668161434978,0.922272047832586,0.955655206776283
325,0.924265072247135,0.9227703039362232,0.9566517189835575
326,0.9252615844544095,0.9227703039362232,0.9566517189835575
327,0.9247633283507724,0.9232685600398605,0.9566517189835575
328,0.9237668161434978,0.9232685600398605,0.9566517189835575
329,0.924265072247135,0.922272047832586,0.9566517189835575
330,0.9252615844544095,0.922272047832586,0.9566517189835575
331,0.9247633283507724,0.9237668161434978,0.9566517189835575
332,0.9247633283507724,0.924265072247135,0.9566517189835575
333,0.924265072247135,0.9247633283507724,0.9566517189835575
334,0.924265072247135,0.9247633283507724,0.9566517189835575
335,0.9237668161434978,0.9252615844544095,0.9571499750871948
336,0.9237668161434978,0.9247633283507724,0.9571499750871948
337,0.9237668161434978,0.9252615844544095,0.9571499750871948
338,0.9247633283507724,0.9252615844544095,0.9571499750871948
339,0.9252615844544095,0.9247633283507724,0.9571499750871948
340,0.9257598405580468,0.9252615844544095,0.9571499750871948
341,0.9252615844544095,0.9257598405580468,0.9571499750871948
342,0.9252615844544095,0.9262580966616841,0.9571499750871948
343,0.9247633283507724,0.9267563527653214,0.9571499750871948
344,0.924265072247135,0.9267563527653214,0.9571499750871948
345,0.924265072247135,0.9272546088689586,0.9571499750871948
346,0.9247633283507724,0.9262580966616841,0.9571499750871948
347,0.9247633283507724,0.9257598405580468,0.9576482311908321
348,0.9257598405580468,0.9267563527653214,0.9576482311908321
349,0.9257598405580468,0.9267563527653214,0.9576482311908321
350,0.9247633283507724,0.9267563527653214,0.9571499750871948
351,0.9247633283507724,0.9277528649725959,0.9571499750871948
352,0.9252615844544095,0.9267563527653214,0.9571499750871948
353,0.9252615844544095,0.9247633283507724,0.9571499750871948
354,0.9247633283507724,0.924265072247135,0.9571499750871948
355,0.9247633283507724,0.9237668161434978,0.9571499750871948
356,0.9267563527653214,0.9237668161434978,0.9571499750871948
357,0.9267563527653214,0.924265072247135,0.9576482311908321
358,0.9262580966616841,0.9247633283507724,0.9571499750871948
359,0.9257598405580468,0.9252615844544095,0.9571499750871948
360,0.9257598405580468,0.9252615844544095,0.9571499750871948
361,0.9262580966616841,0.9252615844544095,0.9576482311908321
362,0.9257598405580468,0.924265072247135,0.9576482311908321
363,0.9247633283507724,0.9252615844544095,0.9576482311908321
364,0.9237668161434978,0.9252615844544095,0.9576482311908321
365,0.9252615844544095,0.9252615844544095,0.9576482311908321
366,0.9262580966616841,0.9257598405580468,0.9576482311908321
367,0.9262580966616841,0.9247633283507724,0.9576482311908321
368,0.9262580966616841,0.9252615844544095,0.9576482311908321
369,0.9272546088689586,0.9247633283507724,0.9576482311908321
370,0.9272546088689586,0.924265072247135,0.9576482311908321
371,0.9272546088689586,0.9237668161434978,0.9576482311908321
372,0.9267563527653214,0.9232685600398605,0.9576482311908321
373,0.9262580966616841,0.9227703039362232,0.9576482311908321
374,0.9247633283507724,0.9227703039362232,0.9576482311908321
375,0.9252615844544095,0.9227703039362232,0.9576482311908321
376,0.9247633283507724,0.9227703039362232,0.9576482311908321
377,0.9247633283507724,0.9227703039362232,0.9576482311908321
378,0.9252615844544095,0.9227703039362232,0.9571499750871948
379,0.9247633283507724,0.9227703039362232,0.9571499750871948
380,0.9247633283507724,0.9232685600398605,0.9571499750871948
381,0.924265072247135,0.9232685600398605,0.9571499750871948
382,0.924265072247135,0.9237668161434978,0.9571499750871948
383,0.924265072247135,0.924265072247135,0.9571499750871948
384,0.9252615844544095,0.924265072247135,0.9571499750871948
385,0.9257598405580468,0.9247633283507724,0.9571499750871948
386,0.9252615844544095,0.9262580966616841,0.9576482311908321
387,0.9247633283507724,0.9262580966616841,0.9576482311908321
388,0.9247633283507724,0.9267563527653214,0.9576482311908321
389,0.924265072247135,0.9282511210762332,0.9576482311908321
390,0.924265072247135,0.9282511210762332,0.9576482311908321
391,0.9247633283507724,0.9287493771798705,0.9576482311908321
392,0.9247633283507724,0.9292476332835077,0.9576482311908321
393,0.9247633283507724,0.9277528649725959,0.9576482311908321
394,0.9247633283507724,0.9282511210762332,0.9576482311908321
395,0.9252615844544095,0.9277528649725959,0.9576482311908321
396,0.9257598405580468,0.9282511210762332,0.9576482311908321
397,0.9262580966616841,0.9282511210762332,0.9576482311908321
398,0.9267563527653214,0.9287493771798705,0.9576482311908321
399,0.9272546088689586,0.929745889387145,0.9576482311908321
400,0.9267563527653214,0.9307424015944196,0.9581464872944694
401,0.9272546088689586,0.9307424015944196,0.9581464872944694
402,0.9272546088689586,0.9307424015944196,0.9581464872944694
403,0.9272546088689586,0.9307424015944196,0.9581464872944694
404,0.9272546088689586,0.9292476332835077,0.9581464872944694
405,0.9277528649725959,0.9292476332835077,0.9581464872944694
406,0.9277528649725959,0.9287493771798705,0.9581464872944694
407,0.9272546088689586,0.9292476332835077,0.9581464872944694
408,0.9272546088689586,0.9292476332835077,0.9581464872944694
409,0.9277528649725959,0.9292476332835077,0.9581464872944694
410,0.9277528649725959,0.929745889387145,0.9581464872944694
411,0.9267563527653214,0.9302441454907823,0.9586447433981067
412,0.9272546088689586,0.9307424015944196,0.9586447433981067
413,0.9277528649725959,0.9302441454907823,0.9586447433981067
414,0.9277528649725959,0.9307424015944196,0.9586447433981067
415,0.9277528649725959,0.9307424015944196,0.9586447433981067
416,0.9272546088689586,0.931738913801694,0.9586447433981067
417,0.9277528649725959,0.9322371699053313,0.9586447433981067
418,0.9277528649725959,0.9337319382162431,0.9586447433981067
419,0.9282511210762332,0.9332336821126059,0.9586447433981067
420,0.9277528649725959,0.9332336821126059,0.9586447433981067
421,0.9272546088689586,0.9337319382162431,0.9586447433981067
422,0.9272546088689586,0.9327354260089686,0.9586447433981067
423,0.9267563527653214,0.9322371699053313,0.9586447433981067
424,0.9267563527653214,0.9332336821126059,0.9586447433981067
425,0.9272546088689586,0.931738913801694,0.9586447433981067
426,0.9272546088689586,0.9307424015944196,0.9586447433981067
427,0.9282511210762332,0.9307424015944196,0.9586447433981067
428,0.9282511210762332,0.9307424015944196,0.9586447433981067
429,0.9282511210762332,0.9307424015944196,0.9586447433981067
430,0.9282511210762332,0.9307424015944196,0.9586447433981067
431,0.9277528649725959,0.9312406576980568,0.9586447433981067
432,0.9277528649725959,0.9307424015944196,0.9581464872944694
433,0.9277528649725959,0.9302441454907823,0.9581464872944694
434,0.9277528649725959,0.9302441454907823,0.9581464872944694
435,0.9272546088689586,0.9292476332835077,0.9581464872944694
436,0.9272546088689586,0.9292476332835077,0.9581464872944694
437,0.9272546088689586,0.9287493771798705,0.9581464872944694
438,0.9267563527653214,0.9287493771798705,0.9586447433981067
439,0.9272546088689586,0.9287493771798705,0.9586447433981067
440,0.9272546088689586,0.929745889387145,0.9586447433981067
441,0.9267563527653214,0.9302441454907823,0.9586447433981067
442,0.9262580966616841,0.9292476332835077,0.9586447433981067
443,0.9252615844544095,0.9302441454907823,0.9586447433981067
444,0.9257598405580468,0.9302441454907823,0.9586447433981067
445,0.9262580966616841,0.9302441454907823,0.9586447433981067
446,0.9267563527653214,0.929745889387145,0.9586447433981067
447,0.9267563527653214,0.929745889387145,0.9586447433981067
448,0.9272546088689586,0.9302441454907823,0.9586447433981067
449,0.9272546088689586,0.929745889387145,0.9586447433981067
450,0.9272546088689586,0.9292476332835077,0.9591429995017439
451,0.9272546088689586,0.929745889387145,0.9591429995017439
452,0.9272546088689586,0.9287493771798705,0.9591429995017439
453,0.9277528649725959,0.9287493771798705,0.9591429995017439
454,0.9287493771798705,0.9292476332835077,0.9591429995017439
455,0.9292476332835077,0.931738913801694,0.9591429995017439
456,0.9292476332835077,0.9327354260089686,0.9591429995017439
457,0.9292476332835077,0.9322371699053313,0.9591429995017439
458,0.9287493771798705,0.9322371699053313,0.9596412556053812
459,0.9302441454907823,0.9327354260089686,0.9596412556053812
460,0.9322371699053313,0.9332336821126059,0.9596412556053812
461,0.931738913801694,0.9327354260089686,0.9596412556053812
462,0.9322371699053313,0.9332336821126059,0.9596412556053812
463,0.9327354260089686,0.9327354260089686,0.9596412556053812
464,0.9312406576980568,0.9327354260089686,0.9596412556053812
465,0.9302441454907823,0.9332336821126059,0.9596412556053812
466,0.9302441454907823,0.9327354260089686,0.9596412556053812
467,0.9302441454907823,0.9327354260089686,0.9596412556053812
468,0.929745889387145,0.9327354260089686,0.9596412556053812
469,0.9302441454907823,0.9327354260089686,0.9596412556053812
470,0.929745889387145,0.9322371699053313,0.9596412556053812
471,0.929745889387145,0.9322371699053313,0.9596412556053812
472,0.929745889387145,0.9322371699053313,0.9596412556053812
473,0.929745889387145,0.9337319382162431,0.9596412556053812
474,0.9292476332835077,0.9337319382162431,0.9596412556053812
475,0.9292476332835077,0.9337319382162431,0.9596412556053812
476,0.929745889387145,0.9347284504235177,0.9596412556053812
477,0.929745889387145,0.935226706527155,0.9601395117090185
478,0.929745889387145,0.9347284504235177,0.9601395117090185
479,0.929745889387145,0.9342301943198804,0.9601395117090185
480,0.9302441454907823,0.9342301943198804,0.9601395117090185
481,0.9307424015944196,0.9347284504235177,0.9601395117090185
482,0.9302441454907823,0.9347284504235177,0.9601395117090185
483,0.9312406576980568,0.9342301943198804,0.9601395117090185
484,0.9312406576980568,0.9342301943198804,0.9601395117090185
485,0.9312406576980568,0.9362232187344295,0.9601395117090185
486,0.931738913801694,0.9362232187344295,0.9601395117090185
487,0.9312406576980568,0.9362232187344295,0.9601395117090185
488,0.9312406576980568,0.9357249626307922,0.9601395117090185
489,0.9307424015944196,0.9357249626307922,0.9601395117090185
490,0.9312406576980568,0.9347284504235177,0.9601395117090185
491,0.931738913801694,0.9332336821126059,0.9601395117090185
492,0.931738913801694,0.9337319382162431,0.9601395117090185
493,0.9302441454907823,0.9337319382162431,0.9601395117090185
494,0.9302441454907823,0.9332336821126059,0.9601395117090185
495,0.929745889387145,0.9332336821126059,0.9601395117090185
496,0.9292476332835077,0.9332336821126059,0.9601395117090185
497,0.9287493771798705,0.9342301943198804,0.9601395117090185
498,0.9292476332835077,0.9347284504235177,0.9601395117090185
499,0.9292476332835077,0.9337319382162431,0.9601395117090185
500,0.929745889387145,0.9337319382162431,0.9601395117090185


==> PythonExperiment_NAGvs.SigmoidNAGvs.SigmoidNAGQG_PREC_training_CIFAR10.csv <==
Iter,RawNAG,SigmoidNAG,SigmoidNAGQG
0,0.1,0.1,0.1
1,0.24468,0.24468,0.31892
2,0.21474,0.24468,0.44442
3,0.1,0.24468,0.43596
4,0.1,0.24468,0.43806
5,0.10614,0.24468,0.43772
6,0.11002,0.24468,0.44234
7,0.10014,0.24468,0.45388
8,0.10002,0.24468,0.47302
9,0.15612,0.24468,0.50018
10,0.14282,0.24468,0.52726
11,0.1,0.24468,0.54744
12,0.10042,0.24468,0.5613
13,0.14514,0.24468,0.56794
14,0.18248,0.24478,0.57076
15,0.20724,0.27646,0.57274
16,0.338,0.39674,0.57482
17,0.30072,0.3628,0.5773
18,0.23502,0.1826,0.58092
19,0.24514,0.25886,0.5851
20,0.30754,0.46254,0.58834
21,0.321,0.51658,0.5919
22,0.35382,0.46674,0.59402
23,0.2947,0.4028,0.59734
24,0.234,0.36802,0.6
25,0.303,0.3772,0.60262
26,0.2569,0.43118,0.60544
27,0.2546,0.49712,0.60824
28,0.30996,0.52352,0.61086
29,0.3708,0.53796,0.61346
30,0.41134,0.51872,0.6162
31,0.43156,0.4477,0.61824
32,0.4337,0.4141,0.62062
33,0.39958,0.42934,0.62286
34,0.43776,0.48712,0.6252
35,0.42934,0.54434,0.62752
36,0.35666,0.56358,0.62994
37,0.36078,0.55214,0.6324
38,0.4195,0.52756,0.63414
39,0.5009,0.50696,0.63634
40,0.53418,0.50566,0.63868
41,0.48992,0.52938,0.64078
42,0.45536,0.56788,0.64318
43,0.45096,0.56358,0.64506
44,0.47292,0.53294,0.64738
45,0.49766,0.51204,0.6495
46,0.50588,0.51044,0.65132
47,0.5237,0.51474,0.65304
48,0.54886,0.51632,0.65502
49,0.53788,0.53004,0.6567
50,0.48964,0.55696,0.65872
51,0.46512,0.5744,0.6604
52,0.48104,0.5642,0.66222
53,0.52358,0.5373,0.664
54,0.5494,0.52352,0.666
55,0.52848,0.53638,0.66782
56,0.5287,0.56618,0.6698
57,0.56034,0.58476,0.67132
58,0.57924,0.58138,0.67328
59,0.56206,0.56892,0.67462
60,0.5412,0.55352,0.67644
61,0.53498,0.55396,0.67742
62,0.54364,0.56824,0.6792
63,0.56498,0.5829,0.68052
64,0.58816,0.58548,0.6819
65,0.59252,0.58178,0.68296
66,0.5793,0.58102,0.68446
67,0.56634,0.58062,0.68566
68,0.56622,0.58126,0.68656
69,0.57838,0.58576,0.68738
70,0.58642,0.59632,0.68852
71,0.5815,0.61142,0.68978
72,0.58214,0.61402,0.69094
73,0.59544,0.60088,0.69202
74,0.60864,0.58664,0.69284
75,0.60694,0.57982,0.69398
76,0.60136,0.58646,0.69548
77,0.60352,0.60264,0.69642
78,0.60876,0.62122,0.69754
79,0.60602,0.63496,0.69854
80,0.59692,0.63582,0.69944
81,0.59122,0.62424,0.70048
82,0.59758,0.61032,0.7013
83,0.61376,0.60142,0.70246
84,0.63472,0.60434,0.70346
85,0.64786,0.61722,0.70444
86,0.64414,0.63364,0.70568
87,0.62506,0.6347,0.70638
88,0.60338,0.6265,0.70706
89,0.59012,0.62354,0.70834
90,0.59206,0.6247,0.70912
91,0.60654,0.6265,0.71002
92,0.62982,0.62716,0.7107
93,0.6513,0.6286,0.71122
94,0.66052,0.63144,0.71194
95,0.6557,0.63082,0.71258
96,0.64222,0.63064,0.7135
97,0.62742,0.63048,0.7142
98,0.61796,0.63658,0.71486
99,0.61722,0.64652,0.7158
100,0.6249,0.65798,0.71638
101,0.6362,0.65742,0.71696
102,0.64704,0.64864,0.71772
103,0.65554,0.63996,0.7184
104,0.65936,0.63662,0.71914
105,0.65586,0.63966,0.71984
106,0.64734,0.6427,0.72042
107,0.64044,0.64398,0.72114
108,0.63808,0.64734,0.72174
109,0.64194,0.65636,0.72236
110,0.6468,0.66268,0.723
111,0.6518,0.6653,0.72372
112,0.65242,0.65974,0.7244
113,0.65294,0.65452,0.72492
114,0.65422,0.65724,0.72542
115,0.65944,0.66398,0.72592
116,0.66344,0.66938,0.72632
117,0.6653,0.66864,0.7271
118,0.66072,0.66506,0.72766
119,0.65296,0.66264,0.72806
120,0.64938,0.66728,0.72882
121,0.65256,0.67186,0.72938
122,0.65652,0.67346,0.73
123,0.66076,0.66918,0.73062
124,0.66182,0.66654,0.73104
125,0.6673,0.6675,0.7314
126,0.6712,0.66938,0.73166
127,0.67656,0.67096,0.73224
128,0.67816,0.67164,0.73252
129,0.67556,0.67324,0.73312
130,0.67056,0.67632,0.73344
131,0.66552,0.68284,0.7338
132,0.6659,0.69118,0.73468
133,0.66992,0.69248,0.73502
134,0.67584,0.69068,0.73568
135,0.68086,0.68648,0.7361
136,0.682,0.68202,0.73672
137,0.68156,0.68166,0.73696
138,0.6785,0.68454,0.73756
139,0.67712,0.68524,0.73798
140,0.67836,0.68592,0.73842
141,0.6816,0.68746,0.73878
142,0.68348,0.69056,0.73912
143,0.68566,0.69314,0.73944
144,0.68484,0.69176,0.7398
145,0.6839,0.68778,0.74022
146,0.68372,0.68324,0.74044
147,0.6835,0.68224,0.74092
148,0.68366,0.685,0.74132
149,0.685,0.69006,0.74178
150,0.68592,0.69562,0.74232
151,0.68946,0.69914,0.7429
152,0.69212,0.70054,0.74336
153,0.69612,0.7005,0.7438
154,0.69776,0.70092,0.74418
155,0.69622,0.70162,0.74452
156,0.692,0.7025,0.74476
157,0.68572,0.704,0.74506
158,0.6818,0.70466,0.74534
159,0.6826,0.7046,0.74572
160,0.68676,0.70464,0.74616
161,0.69488,0.70382,0.7466
162,0.7009,0.70276,0.74702
163,0.7044,0.70014,0.74722
164,0.7034,0.69826,0.74758
165,0.69946,0.69796,0.74772
166,0.69368,0.7006,0.748
167,0.68974,0.70472,0.74838
168,0.68776,0.7092,0.74876
169,0.688,0.71114,0.74922
170,0.69066,0.70946,0.74944
171,0.69462,0.70726,0.7497
172,0.69852,0.70378,0.74998
173,0.7024,0.70314,0.75032
174,0.70456,0.70416,0.7506
175,0.70558,0.70726,0.75104
176,0.70398,0.71114,0.75116
177,0.70132,0.71518,0.75138
178,0.69828,0.7176,0.75174
179,0.69804,0.7184,0.75202
180,0.69866,0.71718,0.75196
181,0.70198,0.71518,0.75212
182,0.70596,0.71332,0.75248
183,0.7073,0.71096,0.7527
184,0.7072,0.7106,0.75296
185,0.70512,0.71312,0.753
186,0.70366,0.7163,0.75342
187,0.70374,0.71982,0.75344
188,0.70396,0.72134,0.7537
189,0.70568,0.72136,0.75404
190,0.70644,0.71918,0.75436
191,0.70638,0.71704,0.75464
192,0.70584,0.7132,0.75482
193,0.70648,0.71098,0.75516
194,0.70604,0.71174,0.75546
195,0.70584,0.71416,0.75586
196,0.70704,0.71752,0.7563
197,0.7075,0.71978,0.75662
198,0.70804,0.72216,0.75686
199,0.71,0.72332,0.75708
200,0.71062,0.7232,0.75732
201,0.71154,0.72234,0.7575
202,0.71436,0.72074,0.75792
203,0.71578,0.72076,0.75824
204,0.71582,0.7212,0.75836
205,0.71414,0.72228,0.75866
206,0.71104,0.7247,0.75864
207,0.70788,0.72562,0.75892
208,0.70672,0.72678,0.75908
209,0.70904,0.72744,0.7592
210,0.71104,0.72582,0.7593
211,0.71352,0.7243,0.7595
212,0.7174,0.7201,0.75976
213,0.71828,0.71804,0.7597
214,0.71816,0.7165,0.75978
215,0.71722,0.7178,0.75988
216,0.71598,0.72108,0.7599
217,0.71578,0.72338,0.76
218,0.71488,0.72674,0.76034
219,0.71536,0.72842,0.76048
220,0.715,0.72878,0.76072
221,0.71548,0.72854,0.76102
222,0.71626,0.72708,0.76114
223,0.71922,0.72544,0.76148
224,0.72154,0.72482,0.76154
225,0.72352,0.72398,0.76176
226,0.72392,0.72414,0.76196
227,0.72262,0.72578,0.76204
228,0.7199,0.72738,0.76202
229,0.71728,0.72756,0.7623
230,0.71554,0.7281,0.76248
231,0.71512,0.72882,0.76236
232,0.71656,0.72856,0.7625
233,0.7181,0.72728,0.76266
234,0.72012,0.72636,0.7628
235,0.72248,0.72606,0.76298
236,0.72478,0.7268,0.76312
237,0.72542,0.72796,0.76336
238,0.72572,0.72938,0.7635
239,0.72586,0.73132,0.76358
240,0.72514,0.73218,0.76384
241,0.72466,0.73262,0.76408
242,0.72354,0.73374,0.76418
243,0.72372,0.73308,0.76438
244,0.72334,0.73296,0.76454
245,0.72418,0.73254,0.76448
246,0.72522,0.73174,0.76494
247,0.72556,0.73102,0.76502
248,0.72676,0.7305,0.76528
249,0.72636,0.73048,0.76528
250,0.72514,0.72956,0.76546
251,0.72384,0.72886,0.76556
252,0.72218,0.72866,0.76564
253,0.72222,0.72872,0.7658
254,0.72294,0.72968,0.76598
255,0.72412,0.73006,0.76622
256,0.7258,0.73106,0.76632
257,0.72662,0.73158,0.76658
258,0.72712,0.73274,0.76666
259,0.72728,0.73368,0.76678
260,0.72676,0.73428,0.76698
261,0.72584,0.7357,0.76708
262,0.72516,0.73636,0.76728
263,0.72466,0.73694,0.76738
264,0.72536,0.73732,0.76748
265,0.72648,0.73704,0.76758
266,0.72742,0.73684,0.76774
267,0.72884,0.7371,0.76804
268,0.73154,0.73646,0.76832
269,0.73366,0.73752,0.76854
270,0.7345,0.73738,0.76862
271,0.73454,0.7377,0.7687
272,0.7329,0.73674,0.76888
273,0.73048,0.73656,0.76902
274,0.72804,0.73652,0.76926
275,0.72648,0.7357,0.76938
276,0.72574,0.73518,0.76956
277,0.72606,0.73506,0.76978
278,0.72704,0.73432,0.76988
279,0.72954,0.73424,0.77008
280,0.73216,0.73496,0.77016
281,0.73468,0.73536,0.77036
282,0.73684,0.73682,0.77048
283,0.7366,0.73732,0.77054
284,0.73696,0.73784,0.77068
285,0.73386,0.73782,0.77074
286,0.73286,0.73784,0.77086
287,0.73126,0.73846,0.77092
288,0.73044,0.73882,0.77104
289,0.72966,0.74006,0.77118
290,0.72964,0.74078,0.77132
291,0.73062,0.74164,0.77146
292,0.7316,0.74194,0.77148
293,0.73298,0.74258,0.77168
294,0.73564,0.74318,0.77194
295,0.73674,0.74398,0.77218
296,0.73702,0.74368,0.7722
297,0.73766,0.74326,0.77218
298,0.73718,0.74296,0.77214
299,0.73608,0.74264,0.77238
300,0.73538,0.74182,0.77228
301,0.73474,0.74134,0.7724
302,0.73476,0.74062,0.7725
303,0.73544,0.74086,0.77268
304,0.7362,0.74092,0.77276
305,0.73688,0.74106,0.77286
306,0.73748,0.74068,0.77294
307,0.73852,0.74062,0.77292
308,0.7389,0.74126,0.77308
309,0.73896,0.74262,0.77316
310,0.73984,0.74258,0.77322
311,0.74004,0.74212,0.77338
312,0.74026,0.74214,0.77348
313,0.74044,0.74232,0.7734
314,0.74022,0.74136,0.77358
315,0.73978,0.74162,0.77382
316,0.74006,0.74128,0.77384
317,0.73982,0.74192,0.77396
318,0.73838,0.74216,0.77406
319,0.73724,0.74274,0.77424
320,0.73638,0.7427,0.77432
321,0.73542,0.74426,0.77444
322,0.73556,0.74478,0.7744
323,0.73612,0.74542,0.77426
324,0.73686,0.74638,0.77436
325,0.73802,0.74606,0.7745
326,0.73928,0.74586,0.7746
327,0.74108,0.74614,0.77462
328,0.74264,0.74604,0.77464
329,0.74358,0.746,0.77454
330,0.74418,0.74464,0.7746
331,0.74458,0.7437,0.77462
332,0.7448,0.74286,0.77472
333,0.74432,0.74284,0.77488
334,0.74352,0.74318,0.77494
335,0.7429,0.74376,0.7751
336,0.74186,0.7444,0.77516
337,0.7416,0.7451,0.77538
338,0.74136,0.746,0.77548
339,0.7423,0.74666,0.77562
340,0.7433,0.74642,0.77566
341,0.74458,0.74592,0.77584
342,0.7462,0.74582,0.77582
343,0.74728,0.74436,0.77594
344,0.74764,0.74452,0.7759
345,0.7473,0.7437,0.77596
346,0.74614,0.7433,0.77602
347,0.74488,0.74288,0.776
348,0.74366,0.74324,0.77604
349,0.742,0.74348,0.77602
350,0.74066,0.74446,0.77594
351,0.74058,0.74546,0.77604
352,0.73984,0.746,0.77618
353,0.74028,0.74666,0.77626
354,0.74134,0.74764,0.77642
355,0.74226,0.74776,0.77648
356,0.74384,0.74848,0.77654
357,0.74584,0.7481,0.77678
358,0.74754,0.7475,0.7767
359,0.74908,0.74734,0.7767
360,0.75008,0.7465,0.77698
361,0.75036,0.74632,0.77682
362,0.75056,0.74612,0.77676
363,0.75002,0.7461,0.77688
364,0.74914,0.74638,0.77698
365,0.74788,0.74764,0.77702
366,0.74752,0.74762,0.77706
367,0.74684,0.7479,0.7771
368,0.74652,0.74846,0.77714
369,0.74654,0.74886,0.77722
370,0.74654,0.749,0.77724
371,0.7475,0.7486,0.77718
372,0.74808,0.74894,0.77726
373,0.74838,0.74828,0.77736
374,0.74862,0.74758,0.77744
375,0.74904,0.74754,0.7776
376,0.74962,0.74698,0.77758
377,0.7496,0.74722,0.77754
378,0.7495,0.74694,0.7777
379,0.74838,0.74636,0.77772
380,0.74794,0.74648,0.7776
381,0.74706,0.74652,0.77772
382,0.74626,0.74638,0.77774
383,0.7465,0.74692,0.77784
384,0.74618,0.7469,0.77784
385,0.7472,0.74688,0.77792
386,0.74776,0.74744,0.77802
387,0.74868,0.7476,0.77804
388,0.74956,0.7481,0.77808
389,0.75002,0.74876,0.77822
390,0.75038,0.74846,0.77822
391,0.75036,0.74904,0.77828
392,0.7505,0.74958,0.77852
393,0.75084,0.7497,0.7786
394,0.75106,0.7502,0.7787
395,0.75152,0.75066,0.77876
396,0.75122,0.75058,0.77884
397,0.75102,0.75056,0.77888
398,0.75092,0.75052,0.77886
399,0.75088,0.74996,0.7789
400,0.75032,0.7497,0.77888
401,0.75046,0.7499,0.7788
402,0.75012,0.74992,0.77884
403,0.7501,0.7505,0.77884
404,0.74982,0.7509,0.7789
405,0.74952,0.75122,0.77898
406,0.75046,0.75174,0.7791
407,0.75034,0.75182,0.77924
408,0.75036,0.7522,0.77934
409,0.75034,0.75228,0.77946
410,0.75076,0.75168,0.77954
411,0.75068,0.75062,0.77964
412,0.75116,0.74994,0.7798
413,0.75078,0.74908,0.7798
414,0.75082,0.74926,0.77986
415,0.75086,0.74872,0.77982
416,0.75142,0.74852,0.77984
417,0.75114,0.7486,0.77996
418,0.75134,0.7489,0.78012
419,0.75148,0.74978,0.78018
420,0.75172,0.75052,0.78016
421,0.7516,0.75096,0.78008
422,0.75144,0.75178,0.78016
423,0.75218,0.75272,0.78024
424,0.75244,0.75286,0.78018
425,0.75258,0.7534,0.7801
426,0.7531,0.75394,0.7802
427,0.75352,0.7538,0.78022
428,0.75336,0.75346,0.78022
429,0.75334,0.75324,0.7802
430,0.75276,0.75284,0.7802
431,0.75292,0.75204,0.7802
432,0.75242,0.75188,0.78042
433,0.75266,0.75194,0.78044
434,0.75234,0.75238,0.78046
435,0.75248,0.75294,0.7805
436,0.753,0.75302,0.78054
437,0.75358,0.75344,0.78052
438,0.75398,0.75474,0.78056
439,0.7551,0.75508,0.78066
440,0.75522,0.7551,0.78064
441,0.75556,0.75504,0.78062
442,0.75528,0.75494,0.78074
443,0.75496,0.75402,0.78094
444,0.75454,0.75324,0.7809
445,0.75466,0.75286,0.7809
446,0.75452,0.75254,0.78094
447,0.75392,0.75224,0.78104
448,0.75408,0.75198,0.78116
449,0.754,0.75206,0.78114
450,0.75444,0.7517,0.78124
451,0.75472,0.75208,0.78124
452,0.75494,0.75318,0.78126
453,0.75526,0.7537,0.7812
454,0.7561,0.75338,0.78126
455,0.75726,0.75394,0.78132
456,0.75798,0.75414,0.78136
457,0.75854,0.75488,0.78146
458,0.75904,0.75524,0.78146
459,0.75882,0.75508,0.78154
460,0.75822,0.75468,0.7816
461,0.75728,0.75474,0.78172
462,0.75588,0.75494,0.78168
463,0.75474,0.75472,0.78164
464,0.7543,0.75492,0.78162
465,0.75372,0.75492,0.78174
466,0.753,0.75496,0.78168
467,0.75354,0.75504,0.7817
468,0.75382,0.75468,0.78178
469,0.75422,0.75486,0.78176
470,0.75466,0.75526,0.78178
471,0.7551,0.75558,0.78184
472,0.75546,0.75568,0.78186
473,0.75684,0.75598,0.78186
474,0.75748,0.75592,0.78194
475,0.75778,0.75604,0.78194
476,0.7589,0.75588,0.78196
477,0.7592,0.75514,0.78214
478,0.75904,0.75516,0.78218
479,0.75914,0.75518,0.78226
480,0.75844,0.75516,0.78238
481,0.75828,0.75486,0.78244
482,0.75784,0.75538,0.78248
483,0.758,0.75564,0.78252
484,0.75836,0.75544,0.7826
485,0.75836,0.75524,0.7828
486,0.75826,0.7553,0.78292
487,0.75926,0.75496,0.78292
488,0.75904,0.75502,0.78294
489,0.75942,0.75532,0.78292
490,0.75936,0.75552,0.78296
491,0.7595,0.75604,0.783
492,0.75998,0.75596,0.78302
493,0.76012,0.75612,0.783
494,0.76012,0.75712,0.7829
495,0.76012,0.75658,0.78294
496,0.7597,0.75626,0.78296
497,0.75896,0.75646,0.78306
498,0.75792,0.75676,0.78304
499,0.75762,0.75604,0.7831
500,0.75728,0.7567,0.7832


==> PythonExperiment_NAGvs.SigmoidNAGvs.SigmoidNAGQG_PREC_training_MNIST.csv <==
Iter,RawNAG,SigmoidNAG,SigmoidNAGQG
0,0.09871666666666666,0.09871666666666666,0.09871666666666666
1,0.5681,0.5681,0.6091666666666666
2,0.09643333333333333,0.5681,0.6927166666666666
3,0.10381666666666667,0.5681,0.6854166666666667
4,0.15743333333333334,0.5681,0.6914333333333333
5,0.324,0.5681,0.69555
6,0.11236666666666667,0.5681,0.7022333333333334
7,0.1228,0.5681,0.7124166666666667
8,0.09985,0.5681,0.7260833333333333
9,0.1313,0.5681,0.7419333333333333
10,0.20118333333333333,0.5681,0.7557
11,0.18915,0.5681,0.7666166666666666
12,0.09863333333333334,0.5681,0.7741
13,0.24346666666666666,0.5681,0.7814833333333333
14,0.2962,0.5682666666666667,0.7887833333333333
15,0.35523333333333335,0.5797333333333333,0.7953
16,0.4304,0.6623333333333333,0.80045
17,0.5338833333333334,0.5275333333333333,0.8046333333333333
18,0.38693333333333335,0.42725,0.8085666666666667
19,0.4796166666666667,0.47035,0.8122666666666667
20,0.5007833333333334,0.64495,0.8150333333333334
21,0.4993666666666667,0.7722833333333333,0.8177333333333333
22,0.49256666666666665,0.7368666666666667,0.8200166666666666
23,0.551,0.6304833333333333,0.8227666666666666
24,0.5228666666666667,0.5192333333333333,0.82565
25,0.4611,0.41431666666666667,0.82895
26,0.47728333333333334,0.4055666666666667,0.83185
27,0.5777166666666667,0.5617666666666666,0.83435
28,0.6151333333333333,0.5923833333333334,0.83705
29,0.43106666666666665,0.6582833333333333,0.83995
30,0.35963333333333336,0.6789833333333334,0.8424
31,0.40705,0.6392666666666666,0.8447166666666667
32,0.5253833333333333,0.6137333333333334,0.8467833333333333
33,0.6212,0.6349,0.84865
34,0.5955333333333334,0.6806333333333333,0.8504833333333334
35,0.41656666666666664,0.6592166666666667,0.8525
36,0.31266666666666665,0.59025,0.8547166666666667
37,0.3652666666666667,0.6213166666666666,0.8571833333333333
38,0.56635,0.6675333333333333,0.8593166666666666
39,0.7021166666666666,0.6709666666666667,0.8611666666666666
40,0.6870333333333334,0.7176,0.863
41,0.6728333333333333,0.7166666666666667,0.8651833333333333
42,0.6763833333333333,0.6906,0.8673166666666666
43,0.6905333333333333,0.6921833333333334,0.8693
44,0.6989333333333333,0.7251166666666666,0.8711833333333333
45,0.7001,0.7571666666666667,0.8733833333333333
46,0.7007666666666666,0.75695,0.8749166666666667
47,0.7032,0.7341,0.8766333333333334
48,0.7041166666666666,0.7453166666666666,0.8785
49,0.6985333333333333,0.7862666666666667,0.8799166666666667
50,0.6911166666666667,0.7961,0.8814
51,0.69005,0.78105,0.8831
52,0.69955,0.7612666666666666,0.8842666666666666
53,0.7243333333333334,0.7526,0.88565
54,0.7580666666666667,0.7671166666666667,0.8871
55,0.79005,0.7963333333333333,0.8884
56,0.8043,0.8177666666666666,0.8897833333333334
57,0.7930333333333334,0.81985,0.89125
58,0.7570833333333333,0.8033,0.8927666666666667
59,0.7149833333333333,0.7809166666666667,0.8940666666666667
60,0.6859,0.7705833333333333,0.89525
61,0.6824833333333333,0.7819833333333334,0.8967666666666667
62,0.7055,0.8002166666666667,0.8977166666666667
63,0.7437,0.8129333333333333,0.8986
64,0.7815,0.8213833333333334,0.8998333333333334
65,0.81045,0.8276,0.9009
66,0.8242833333333334,0.8307833333333333,0.9019333333333334
67,0.8272333333333334,0.8331833333333334,0.9029
68,0.8234666666666667,0.8343333333333334,0.904
69,0.81805,0.8356666666666667,0.9051333333333333
70,0.8115833333333333,0.83565,0.9061666666666667
71,0.8070166666666667,0.8343166666666667,0.9070833333333334
72,0.8038333333333333,0.8287333333333333,0.90805
73,0.7999833333333334,0.8203,0.9088833333333334
74,0.7956166666666666,0.8139333333333333,0.9099
75,0.7918,0.8172666666666667,0.91085
76,0.78775,0.8292166666666667,0.91175
77,0.7861666666666667,0.8444,0.9125166666666666
78,0.788,0.8557333333333333,0.9132833333333333
79,0.7936166666666666,0.8617166666666667,0.91395
80,0.8026,0.8625166666666667,0.9147833333333333
81,0.8149833333333333,0.8602666666666666,0.9153666666666667
82,0.8288833333333333,0.8579166666666667,0.9162333333333333
83,0.8437166666666667,0.8552166666666666,0.917
84,0.8545333333333334,0.8544166666666667,0.91775
85,0.8621166666666666,0.8561,0.9184
86,0.86455,0.85925,0.9192833333333333
87,0.8632833333333333,0.8626166666666667,0.9199166666666667
88,0.8598,0.86575,0.9205333333333333
89,0.8544666666666667,0.8686,0.9210833333333334
90,0.8471166666666666,0.8697333333333334,0.9214833333333333
91,0.83915,0.8710833333333333,0.92225
92,0.8313,0.8717166666666667,0.9228833333333334
93,0.8238666666666666,0.8723666666666666,0.9233333333333333
94,0.8190666666666667,0.8719,0.924
95,0.8178333333333333,0.8688666666666667,0.9244666666666667
96,0.8201666666666667,0.86715,0.9250333333333334
97,0.8257833333333333,0.86575,0.9257166666666666
98,0.8342666666666667,0.8650833333333333,0.9260833333333334
99,0.84475,0.8667333333333334,0.9263166666666667
100,0.8561,0.8690166666666667,0.9269833333333334
101,0.8664,0.8729166666666667,0.92735
102,0.87455,0.8766166666666667,0.9277333333333333
103,0.8806166666666667,0.8804166666666666,0.9281166666666667
104,0.8835333333333333,0.8837166666666667,0.9285166666666667
105,0.882,0.8847833333333334,0.9289833333333334
106,0.878,0.8851833333333333,0.92935
107,0.8742,0.8853166666666666,0.92985
108,0.8693666666666666,0.8858833333333334,0.93025
109,0.8649166666666667,0.8880333333333333,0.9306666666666666
110,0.8609833333333333,0.8895833333333333,0.9311666666666667
111,0.8579833333333333,0.89095,0.9315833333333333
112,0.8560833333333333,0.89085,0.9320833333333334
113,0.8547833333333333,0.8883,0.9323833333333333
114,0.8538666666666667,0.8852333333333333,0.9328333333333333
115,0.8535166666666667,0.8822166666666666,0.9332166666666667
116,0.8542,0.8806666666666667,0.9335666666666667
117,0.8552666666666666,0.8811833333333333,0.9339166666666666
118,0.8575333333333334,0.8837333333333334,0.9342
119,0.86085,0.88685,0.9344333333333333
120,0.8646666666666667,0.8907,0.9346166666666667
121,0.8693,0.894,0.9349666666666666
122,0.8726,0.8964333333333333,0.9351333333333334
123,0.8767,0.8967833333333334,0.9355166666666667
124,0.8789666666666667,0.8962333333333333,0.9357833333333333
125,0.88085,0.8949166666666667,0.9359833333333333
126,0.8821166666666667,0.8930833333333333,0.9363333333333334
127,0.88305,0.89205,0.9366833333333333
128,0.88395,0.8917666666666667,0.9369666666666666
129,0.88565,0.8925166666666666,0.93725
130,0.8873166666666666,0.8942333333333333,0.93745
131,0.8886,0.8959166666666667,0.9377333333333333
132,0.89015,0.8978166666666667,0.9381
133,0.8916833333333334,0.8990333333333334,0.9383833333333333
134,0.8922,0.8996666666666666,0.9387166666666666
135,0.89195,0.89915,0.93905
136,0.8911666666666667,0.8988666666666667,0.9392333333333334
137,0.89,0.89825,0.9394833333333333
138,0.8886,0.8980666666666667,0.93975
139,0.8877333333333334,0.89805,0.9398833333333333
140,0.8866833333333334,0.8985166666666666,0.9402166666666667
141,0.8856,0.9000833333333333,0.94055
142,0.8844833333333333,0.9026166666666666,0.9408166666666666
143,0.8842333333333333,0.9047,0.9410833333333334
144,0.88415,0.9067166666666666,0.9411833333333334
145,0.88465,0.90805,0.9414333333333333
146,0.8847,0.90835,0.9416666666666667
147,0.8848333333333334,0.9072,0.9420166666666666
148,0.8853333333333333,0.9062333333333333,0.9423
149,0.88505,0.9051333333333333,0.9425333333333333
150,0.8855666666666666,0.9048166666666667,0.94275
151,0.887,0.9057,0.9429333333333333
152,0.88845,0.9070333333333334,0.9432166666666667
153,0.8900833333333333,0.9087,0.9433833333333334
154,0.8925,0.9098166666666667,0.9435166666666667
155,0.8948666666666667,0.9109833333333334,0.9437333333333333
156,0.8972666666666667,0.91135,0.9439333333333333
157,0.8995166666666666,0.91175,0.9441166666666667
158,0.9015333333333333,0.9115,0.9442666666666667
159,0.9029333333333334,0.9103666666666667,0.9444666666666667
160,0.9043,0.9089666666666667,0.9447
161,0.9044666666666666,0.9081,0.9449166666666666
162,0.9047166666666666,0.9072166666666667,0.9450333333333333
163,0.9044166666666666,0.90685,0.9452833333333334
164,0.9035666666666666,0.9073166666666667,0.9455166666666667
165,0.90265,0.90835,0.9457833333333333
166,0.9019166666666667,0.9095166666666666,0.9459
167,0.9010333333333334,0.9111,0.94615
168,0.9005,0.9129666666666667,0.9463666666666667
169,0.8999666666666667,0.9148666666666667,0.9465666666666667
170,0.8992166666666667,0.9157,0.9466833333333333
171,0.8994,0.9162333333333333,0.9469
172,0.8996833333333333,0.9164666666666667,0.94705
173,0.8998666666666667,0.9166833333333333,0.9472666666666667
174,0.9002166666666667,0.9169333333333334,0.9474333333333333
175,0.90045,0.9170333333333334,0.9476333333333333
176,0.9012,0.9170666666666667,0.9477833333333333
177,0.9020166666666667,0.9167833333333333,0.9478666666666666
178,0.9029333333333334,0.9168333333333333,0.9481
179,0.9039833333333334,0.9172,0.94835
180,0.9053333333333333,0.9171,0.9484833333333333
181,0.9066,0.9168833333333334,0.9487333333333333
182,0.9080333333333334,0.9165166666666666,0.9487666666666666
183,0.90895,0.91625,0.9489166666666666
184,0.9098166666666667,0.9156166666666666,0.9491166666666667
185,0.9103333333333333,0.9154333333333333,0.9493166666666667
186,0.9109,0.9155333333333333,0.94945
187,0.911,0.9161333333333334,0.94965
188,0.9111666666666667,0.9166166666666666,0.9497666666666666
189,0.9104,0.9171666666666667,0.9498666666666666
190,0.91,0.9178833333333334,0.9500666666666666
191,0.90955,0.9185333333333333,0.9501833333333334
192,0.90875,0.9188166666666666,0.95045
193,0.9080333333333334,0.9190666666666667,0.9506333333333333
194,0.9073833333333333,0.91925,0.9508
195,0.9066666666666666,0.91995,0.9509166666666666
196,0.90605,0.92035,0.9510166666666666
197,0.9056666666666666,0.9209166666666667,0.95115
198,0.9055,0.9210833333333334,0.9512333333333334
199,0.9052833333333333,0.9213333333333333,0.9514
200,0.9057333333333333,0.9212833333333333,0.9514833333333333
201,0.90625,0.9210833333333334,0.9516333333333333
202,0.9066666666666666,0.9210166666666667,0.9518833333333333
203,0.9073666666666667,0.9208666666666666,0.9519666666666666
204,0.9080666666666667,0.92105,0.9521333333333334
205,0.9092,0.9209833333333334,0.9522
206,0.9104333333333333,0.9211166666666667,0.9523666666666667
207,0.9114,0.9213666666666667,0.95245
208,0.9129833333333334,0.92175,0.9526
209,0.9141,0.9224166666666667,0.95275
210,0.9150333333333334,0.9230833333333334,0.95285
211,0.9160333333333334,0.92355,0.9530333333333333
212,0.9168666666666667,0.9244333333333333,0.9531666666666667
213,0.9176333333333333,0.9255,0.9533333333333334
214,0.91815,0.9257,0.9535333333333333
215,0.9181666666666667,0.9259,0.95365
216,0.9187833333333333,0.9258666666666666,0.9537833333333333
217,0.9187166666666666,0.92535,0.9540166666666666
218,0.9190166666666667,0.9249166666666667,0.9541
219,0.91905,0.9249666666666667,0.95415
220,0.9192666666666667,0.9243833333333333,0.9542833333333334
221,0.9193166666666667,0.9239833333333334,0.9544166666666667
222,0.91905,0.9239,0.95455
223,0.9186666666666666,0.9238166666666666,0.95465
224,0.9184833333333333,0.9241666666666667,0.95475
225,0.9184,0.9247,0.9549333333333333
226,0.91825,0.9251833333333334,0.95505
227,0.9180833333333334,0.9256333333333333,0.9552166666666667
228,0.9181,0.9259166666666667,0.9552666666666667
229,0.91795,0.9260166666666667,0.9553666666666667
230,0.91785,0.9262666666666667,0.9554833333333334
231,0.9177833333333333,0.9264333333333333,0.9556333333333333
232,0.9180666666666667,0.9264333333333333,0.9557166666666667
233,0.9180333333333334,0.9266666666666666,0.9557666666666667
234,0.9182166666666667,0.9273166666666667,0.9558166666666666
235,0.9183833333333333,0.9272833333333333,0.95585
236,0.9184833333333333,0.9270833333333334,0.9559666666666666
237,0.9189,0.9268833333333333,0.9561
238,0.9193333333333333,0.92695,0.95635
239,0.9194,0.9274666666666667,0.9565
240,0.9199166666666667,0.9278333333333333,0.95665
241,0.9202333333333333,0.9279,0.9568
242,0.9202333333333333,0.92855,0.957
243,0.921,0.9288166666666666,0.9570833333333333
244,0.9212333333333333,0.9292833333333334,0.9571
245,0.92165,0.9291833333333334,0.9571166666666666
246,0.9217,0.9291833333333334,0.9571833333333334
247,0.9218666666666666,0.9292833333333334,0.95735
248,0.92215,0.9295666666666667,0.9573666666666667
249,0.9225833333333333,0.9299,0.95755
250,0.9223833333333333,0.9299833333333334,0.95765
251,0.92295,0.9302333333333334,0.9578
252,0.9230333333333334,0.9303833333333333,0.9578666666666666
253,0.9234,0.9307166666666666,0.9579333333333333
254,0.9237833333333333,0.9312833333333334,0.9579833333333333
255,0.9241,0.9312666666666667,0.958
256,0.9245,0.9314333333333333,0.9581
257,0.9249,0.9314833333333333,0.9581666666666667
258,0.92515,0.93155,0.9583166666666667
259,0.9257166666666666,0.9315833333333333,0.9584
260,0.9257833333333333,0.9314666666666667,0.9585166666666667
261,0.9259166666666667,0.93155,0.9586166666666667
262,0.9266,0.9312,0.9586666666666667
263,0.92685,0.931,0.9587666666666667
264,0.92695,0.9306666666666666,0.95885
265,0.927,0.93075,0.9590166666666666
266,0.9271333333333334,0.9309166666666666,0.9591333333333333
267,0.9271,0.9310166666666667,0.9592
268,0.9272333333333334,0.9310833333333334,0.9592833333333334
269,0.9273333333333333,0.9316333333333333,0.9593166666666667
270,0.92705,0.9320666666666667,0.9594
271,0.92675,0.9324833333333333,0.9595
272,0.92655,0.9329833333333334,0.95955
273,0.9265333333333333,0.9332166666666667,0.9595833333333333
274,0.9264166666666667,0.93365,0.9597
275,0.9261666666666667,0.9339666666666666,0.9597
276,0.92625,0.9340166666666667,0.9597666666666667
277,0.9262,0.9340166666666667,0.9598833333333333
278,0.92605,0.9341333333333334,0.9599666666666666
279,0.9257333333333333,0.9338166666666666,0.9601
280,0.9257666666666666,0.9337166666666666,0.9602333333333334
281,0.9255,0.9335833333333333,0.9602666666666667
282,0.9254666666666667,0.9334833333333333,0.9603166666666667
283,0.9255666666666666,0.9334833333333333,0.9604166666666667
284,0.9256,0.9336666666666666,0.9605833333333333
285,0.92565,0.9338166666666666,0.96065
286,0.9258166666666666,0.9341666666666667,0.9607
287,0.9260666666666667,0.9345333333333333,0.96075
288,0.9262333333333334,0.9348333333333333,0.9608666666666666
289,0.92635,0.9351333333333334,0.96095
290,0.9264833333333333,0.93555,0.9610333333333333
291,0.9269,0.9356666666666666,0.9610833333333333
292,0.92735,0.93575,0.9611833333333333
293,0.9276333333333333,0.9357666666666666,0.96125
294,0.9278166666666666,0.9352333333333334,0.9613166666666667
295,0.9279166666666666,0.9349,0.9614166666666667
296,0.9283833333333333,0.9347,0.9615166666666667
297,0.9288333333333333,0.9344333333333333,0.9616166666666667
298,0.9289833333333334,0.93435,0.9616833333333333
299,0.9293833333333333,0.9344333333333333,0.96175
300,0.9296833333333333,0.9344666666666667,0.9617666666666667
301,0.9301166666666667,0.9346333333333333,0.9618166666666667
302,0.9302166666666667,0.9350166666666667,0.96195
303,0.9305,0.9356166666666667,0.96205
304,0.9306666666666666,0.9363333333333334,0.9620833333333333
305,0.9305,0.93645,0.9622666666666667
306,0.9306666666666666,0.9367333333333333,0.9623833333333334
307,0.9304,0.9369,0.9624833333333334
308,0.93055,0.9367666666666666,0.96255
309,0.93045,0.9367,0.9626666666666667
310,0.9303,0.93675,0.96275
311,0.9302166666666667,0.9366833333333333,0.9628666666666666
312,0.9301,0.9366833333333333,0.9629333333333333
313,0.9303166666666667,0.9365333333333333,0.96305
314,0.93025,0.93685,0.96315
315,0.9301333333333334,0.9368833333333333,0.9632166666666667
316,0.9302666666666667,0.9369,0.9632666666666667
317,0.9304166666666667,0.9370333333333334,0.9633166666666667
318,0.9304166666666667,0.9374,0.9633833333333334
319,0.93045,0.9375666666666667,0.9635166666666667
320,0.9307,0.9378833333333333,0.96355
321,0.93085,0.9379166666666666,0.9635666666666667
322,0.9312333333333334,0.9379333333333333,0.9636
323,0.9315,0.9380833333333334,0.9636833333333333
324,0.93175,0.9383166666666667,0.9638166666666667
325,0.9322,0.93795,0.9638833333333333
326,0.9323166666666667,0.9379333333333333,0.9639833333333333
327,0.9328333333333333,0.9377666666666666,0.9640666666666666
328,0.9330833333333334,0.9377166666666666,0.9642166666666667
329,0.9335,0.9377333333333333,0.9642833333333334
330,0.9338833333333333,0.9376833333333333,0.9643333333333334
331,0.93425,0.9375,0.9644333333333334
332,0.9345833333333333,0.93745,0.9645
333,0.93465,0.9376833333333333,0.9645666666666667
334,0.9349,0.9376333333333333,0.9646333333333333
335,0.9350666666666667,0.9379,0.9647
336,0.9352166666666667,0.9381166666666667,0.96475
337,0.93545,0.9384,0.9648166666666667
338,0.9357333333333333,0.9385833333333333,0.9648833333333333
339,0.9357666666666666,0.9387,0.9648666666666667
340,0.93575,0.9390166666666667,0.9649
341,0.9356166666666667,0.9390833333333334,0.9649333333333333
342,0.9355166666666667,0.9390333333333334,0.965
343,0.9355833333333333,0.9389666666666666,0.96505
344,0.9352833333333334,0.9389833333333333,0.9650666666666666
345,0.93535,0.939,0.9651333333333333
346,0.9352166666666667,0.93905,0.9651666666666666
347,0.9350833333333334,0.93895,0.9651666666666666
348,0.9349333333333333,0.93915,0.9652333333333334
349,0.9349,0.9390833333333334,0.9653166666666667
350,0.9347666666666666,0.9393,0.9654666666666667
351,0.9349,0.9393,0.9655333333333334
352,0.9349166666666666,0.9395,0.9655833333333333
353,0.9347,0.9398,0.96565
354,0.9347333333333333,0.9401,0.9657
355,0.93455,0.9401,0.9657166666666667
356,0.9344333333333333,0.9404333333333333,0.9657666666666667
357,0.9345333333333333,0.9409,0.9657333333333333
358,0.9346,0.9406833333333333,0.96575
359,0.93465,0.9409333333333333,0.9658166666666667
360,0.9347333333333333,0.9409166666666666,0.9659
361,0.9350333333333334,0.9408666666666666,0.9659666666666666
362,0.9354333333333333,0.9406,0.9660666666666666
363,0.9355,0.9405833333333333,0.9661333333333333
364,0.9356666666666666,0.9403666666666667,0.9662166666666666
365,0.9359166666666666,0.9403166666666667,0.9662666666666667
366,0.9359666666666666,0.9405166666666667,0.9663333333333334
367,0.9362166666666667,0.9402666666666667,0.9664
368,0.93635,0.9403833333333333,0.9664833333333334
369,0.9365333333333333,0.9403833333333333,0.9665166666666667
370,0.9368,0.9404833333333333,0.96655
371,0.9369166666666666,0.94065,0.9665666666666667
372,0.93695,0.9407,0.96655
373,0.9371666666666667,0.9411166666666667,0.96655
374,0.9373333333333334,0.9412166666666667,0.96665
375,0.9375166666666667,0.9412166666666667,0.9666666666666667
376,0.9375666666666667,0.9414333333333333,0.9667333333333333
377,0.9375166666666667,0.94135,0.9667666666666667
378,0.9376333333333333,0.9415666666666667,0.9668166666666667
379,0.9378333333333333,0.9414333333333333,0.9668333333333333
380,0.93785,0.9414,0.9668666666666667
381,0.93775,0.9414,0.96695
382,0.9378,0.9413,0.9670333333333333
383,0.93785,0.9413833333333333,0.9671
384,0.9379333333333333,0.94115,0.9671333333333333
385,0.9381833333333334,0.9411833333333334,0.9671666666666666
386,0.9383,0.9410666666666667,0.9672
387,0.93855,0.9412166666666667,0.9672833333333334
388,0.9386166666666667,0.9413666666666667,0.9674166666666667
389,0.9387833333333333,0.9415833333333333,0.9674333333333334
390,0.939,0.9417166666666666,0.9674333333333334
391,0.9389666666666666,0.94205,0.9674833333333334
392,0.9389333333333333,0.9420833333333334,0.9674666666666667
393,0.9389833333333333,0.9423333333333334,0.9674666666666667
394,0.9391833333333334,0.9423833333333334,0.9675
395,0.93925,0.9424333333333333,0.96755
396,0.93945,0.9425166666666667,0.9676
397,0.9394666666666667,0.9427333333333333,0.9677166666666667
398,0.93935,0.9428333333333333,0.96775
399,0.93935,0.9428833333333333,0.9678
400,0.9393333333333334,0.9426666666666667,0.9678666666666667
401,0.9394333333333333,0.9427333333333333,0.9679166666666666
402,0.9395,0.9428333333333333,0.9680166666666666
403,0.9395333333333333,0.9428,0.9680333333333333
404,0.9394333333333333,0.9427666666666666,0.9680666666666666
405,0.9394333333333333,0.9428166666666666,0.9680666666666666
406,0.93955,0.94275,0.9681
407,0.9396166666666667,0.9426833333333333,0.96815
408,0.93965,0.9427666666666666,0.96815
409,0.9396333333333333,0.94275,0.9682
410,0.9397333333333333,0.9429333333333333,0.9682333333333333
411,0.93975,0.9430166666666666,0.9683166666666667
412,0.9399333333333333,0.94315,0.9683333333333334
413,0.9398,0.94335,0.9684166666666667
414,0.9398833333333333,0.94365,0.96845
415,0.9398333333333333,0.9437333333333333,0.9684833333333334
416,0.9398666666666666,0.94355,0.9685333333333334
417,0.93995,0.9436833333333333,0.9685333333333334
418,0.9400666666666667,0.9438666666666666,0.9685833333333334
419,0.94015,0.9438666666666666,0.9686666666666667
420,0.9402833333333334,0.9439166666666666,0.9686666666666667
421,0.9403666666666667,0.9436666666666667,0.9687
422,0.9404166666666667,0.9437,0.96875
423,0.9405666666666667,0.94365,0.9687833333333333
424,0.9408166666666666,0.9436333333333333,0.9688166666666667
425,0.9409666666666666,0.9436333333333333,0.9688166666666667
426,0.9409,0.9436166666666667,0.9688666666666667
427,0.9409166666666666,0.9435333333333333,0.9689333333333333
428,0.9410333333333334,0.9434,0.9689833333333333
429,0.9411,0.9435833333333333,0.9689833333333333
430,0.9411166666666667,0.94375,0.969
431,0.9413333333333334,0.94375,0.9690166666666666
432,0.9414,0.9436833333333333,0.96905
433,0.9415833333333333,0.9436333333333333,0.96905
434,0.9417666666666666,0.9437333333333333,0.9690666666666666
435,0.94175,0.944,0.9691166666666666
436,0.9419166666666666,0.9440333333333333,0.9691
437,0.9419666666666666,0.9439833333333333,0.96915
438,0.9421666666666667,0.9439333333333333,0.9692
439,0.9421333333333334,0.9439833333333333,0.9692
440,0.9421,0.9442333333333334,0.96925
441,0.9423333333333334,0.94415,0.9693166666666667
442,0.9425,0.9441166666666667,0.9693333333333334
443,0.94265,0.9443833333333334,0.9693666666666667
444,0.9427833333333333,0.9445,0.9693833333333334
445,0.9427666666666666,0.9446666666666667,0.9694166666666667
446,0.9427833333333333,0.9448,0.9694333333333334
447,0.9429,0.9448833333333333,0.9694666666666667
448,0.9428,0.9449333333333333,0.9695166666666667
449,0.9427166666666666,0.9450333333333333,0.9695666666666667
450,0.9427,0.9451,0.9696666666666667
451,0.9428,0.9448833333333333,0.9697
452,0.9428666666666666,0.9449833333333333,0.9697666666666667
453,0.9429,0.9450166666666666,0.9697833333333333
454,0.9430666666666667,0.9451,0.9698166666666667
455,0.9431666666666667,0.9453166666666667,0.96985
456,0.94335,0.9453166666666667,0.96985
457,0.9433333333333334,0.9453166666666667,0.9698666666666667
458,0.9433,0.9454833333333333,0.9698666666666667
459,0.9433833333333334,0.9455166666666667,0.9699
460,0.9434333333333333,0.9455166666666667,0.9699166666666666
461,0.94355,0.9455166666666667,0.9699666666666666
462,0.9435666666666667,0.9456,0.9699666666666666
463,0.9436,0.94555,0.9699833333333333
464,0.94365,0.9456166666666667,0.9700166666666666
465,0.9437166666666666,0.9455833333333333,0.97005
466,0.9437166666666666,0.9454333333333333,0.97005
467,0.94365,0.9455166666666667,0.9701
468,0.9436833333333333,0.94575,0.9701666666666666
469,0.9436833333333333,0.9459666666666666,0.9701666666666666
470,0.9437833333333333,0.9460833333333334,0.9701666666666666
471,0.9438333333333333,0.9459833333333333,0.9701833333333333
472,0.9440833333333334,0.9460333333333333,0.9702
473,0.9442833333333334,0.9461833333333334,0.9702166666666666
474,0.94445,0.9462,0.9702166666666666
475,0.94455,0.9463666666666667,0.9703
476,0.9445666666666667,0.94645,0.9703833333333334
477,0.9447166666666666,0.9466,0.9703833333333334
478,0.9448333333333333,0.9465833333333333,0.97045
479,0.9449166666666666,0.9465666666666667,0.9705
480,0.9449833333333333,0.9464333333333333,0.9705833333333334
481,0.94495,0.94655,0.9706333333333333
482,0.9450166666666666,0.9467333333333333,0.9706166666666667
483,0.9449666666666666,0.9466666666666667,0.9706166666666667
484,0.9450333333333333,0.9465833333333333,0.9706833333333333
485,0.9451,0.9466833333333333,0.97075
486,0.9451833333333334,0.9466833333333333,0.9707833333333333
487,0.9452166666666667,0.9467666666666666,0.97085
488,0.9454,0.9467666666666666,0.97085
489,0.9452,0.9469,0.9709
490,0.94515,0.947,0.97095
491,0.9451666666666667,0.9471166666666667,0.9710166666666666
492,0.9449833333333333,0.9471,0.97105
493,0.9449166666666666,0.9471333333333334,0.9710333333333333
494,0.9450333333333333,0.9471666666666667,0.9710666666666666
495,0.9449666666666666,0.9472333333333334,0.9710833333333333
496,0.9450166666666666,0.9472833333333334,0.9711166666666666
497,0.9449666666666666,0.94725,0.97115
498,0.9449333333333333,0.9473,0.9712166666666666
499,0.9449333333333333,0.9474166666666667,0.9712666666666666
500,0.9449166666666666,0.94745,0.9713


==> PythonExperiment_NAGvs.SigmoidNAGvs.SigmoidNAGQG_PREC_training_USPS.csv <==
Iter,RawNAG,SigmoidNAG,SigmoidNAGQG
0,0.16376354409546015,0.16376354409546015,0.16376354409546015
1,0.16376354409546015,0.16376354409546015,0.27787683445343575
2,0.21478535180359348,0.16376354409546015,0.30325058291043755
3,0.3116170621313949,0.16376354409546015,0.3010560965573995
4,0.09024825126868742,0.16376354409546015,0.3010560965573995
5,0.09107118365107666,0.16376354409546015,0.3021533397339185
6,0.16047181456590318,0.16376354409546015,0.303799204498697
7,0.1647236318749143,0.16376354409546015,0.3223151831024551
8,0.32780139898505006,0.16376354409546015,0.40474557673844463
9,0.3548210122068303,0.16376354409546015,0.5561651350980661
10,0.38485804416403785,0.2883006446303662,0.6837196543683994
11,0.3889727060759841,0.30160471814565903,0.7560005486215883
12,0.4409546015635715,0.3302701961322178,0.7875462899465094
13,0.43162803456316007,0.3725140584281991,0.7952269921821423
14,0.4851186394184611,0.37512001097243175,0.8004388972706076
15,0.314771636263887,0.33863667535317515,0.8066108901385269
16,0.275408037306268,0.3099711973666164,0.8145659031682897
17,0.5122754080373063,0.3937731449732547,0.8219722946097929
18,0.3242353586613633,0.4155808531065697,0.8318474831984639
19,0.316966122616925,0.5226992182142367,0.8384309422575779
20,0.3391852969414346,0.5412151968179948,0.8430942257577836
21,0.4283363050336031,0.4646824852557948,0.8494033740227678
22,0.3157317240433411,0.5165272253463173,0.8553010560965574
23,0.44356055410780415,0.5834590591139761,0.8561239884789467
24,0.38184062542861064,0.6281717185571252,0.8592785626114388
25,0.6571115073378138,0.5246193937731449,0.8613358935674119
26,0.5328487175970374,0.45521876285831847,0.8629817583321904
27,0.4825126868742285,0.43491976409271704,0.8650390892881635
28,0.6025236593059937,0.41914689343025646,0.8680565080235907
29,0.653545467014127,0.4873131257714991,0.871073926759018
30,0.6047181456590317,0.4943080510218077,0.8746399670827048
31,0.6096557399533672,0.5128240296255657,0.8766972980386778
32,0.5728980935399808,0.46824852557948154,0.8801261829652997
33,0.4362913180633658,0.599917706761761,0.8824578247154026
34,0.4707173227266493,0.5989576189823069,0.8847894664655054
35,0.7583321903716911,0.5488958990536278,0.8872582636126731
36,0.7391304347826086,0.5327115621999726,0.8891784391715813
37,0.7248662734878617,0.5661774790838019,0.8915100809216843
38,0.7310382663557811,0.6564257303524894,0.8934302564805925
39,0.7296667123851324,0.6820737896036209,0.8949389658483061
40,0.7052530517075847,0.6749417089562474,0.8960362090248252
41,0.6551913317789055,0.6752160197503771,0.8974077629954739
42,0.6171992867919353,0.7026470991633521,0.8997394047455768
43,0.6518996022493485,0.6935948429570704,0.9011109587162255
44,0.7214373885612398,0.6652036757646413,0.9037169112604581
45,0.7636812508572213,0.6639692771910575,0.9046769990399122
46,0.7801398985050062,0.6700041146619119,0.906048553010561
47,0.7972843231381155,0.68852009326567,0.9079687285694692
48,0.8079824441091757,0.7337813742970786,0.9100260595254424
49,0.7990673432999589,0.7848031820052119,0.9108489919078315
50,0.7898779316966122,0.8115484844328624,0.9119462350843506
51,0.7730078178576327,0.8079824441091757,0.9126320120696749
52,0.7501028665477987,0.7787683445343574,0.9144150322315183
53,0.7336442189000137,0.7602523659305994,0.9160608969962968
54,0.74310794129749,0.7555890824303937,0.9177067617610754
55,0.7646413386366754,0.7624468522836374,0.919078315731724
56,0.7974214785351803,0.7778082567549033,0.9211356466876972
57,0.8275956658894528,0.8112741736387327,0.9219585790700864
58,0.8488547524345083,0.8322589493896585,0.9229186668495405
59,0.856946920861336,0.8418598271841997,0.9240159100260595
60,0.8543409683171033,0.8413112055959402,0.9252503085996434
61,0.8505006171992868,0.8358249897133452,0.9260732409820327
62,0.8396653408311617,0.8237553147716362,0.926759017967357
63,0.8330818817720478,0.815251680153614,0.9279934165409409
64,0.8286929090659717,0.8118227952269922,0.9292278151145248
65,0.8292415306542312,0.8206007406391441,0.9297764367027842
66,0.837059388286929,0.844740090522562,0.931147990673433
67,0.8451515567137566,0.8684679742147854,0.9321080784528871
68,0.852420792758195,0.8804004937594294,0.9330681662323412
69,0.8581813194349197,0.876422987244548,0.9336167878206008
70,0.8584556302290495,0.8603758057879578,0.9341654094088603
71,0.8580441640378549,0.8389795638458374,0.935536963379509
72,0.8584556302290495,0.821835139212728,0.9367713619530929
73,0.8613358935674119,0.8140172815800302,0.937731449732547
74,0.864490467699904,0.8134686599917706,0.9389658483061308
75,0.86887944040598,0.8281442874777123,0.9404745576738445
76,0.8728569469208614,0.8451515567137566,0.9412974900562338
77,0.874365656288575,0.8609244273762172,0.9421204224386229
78,0.8702509943766287,0.8714853929502125,0.943080510218077
79,0.864490467699904,0.8794404059799753,0.9434919764092717
80,0.8628446029351255,0.8775202304210671,0.9444520641887258
81,0.8650390892881635,0.8790289397887807,0.9451378411740502
82,0.8705253051707584,0.8802633383623646,0.9455493073652448
83,0.8793032505829105,0.8798518721711699,0.9462350843505692
84,0.8852009326567001,0.8802633383623646,0.9467837059388287
85,0.8905499931422302,0.8817720477300782,0.9476066383212179
86,0.8934302564805925,0.8797147167741051,0.9484295707036072
87,0.8946646550541764,0.8810862707447538,0.9491153476889316
88,0.892881634892333,0.8831436017007269,0.9492525030859964
89,0.8915100809216843,0.8806748045535592,0.9496639692771911
90,0.8909614593334247,0.8801261829652997,0.9504869016595803
91,0.8915100809216843,0.8777945412151968,0.95076121245371
92,0.8934302564805925,0.8751885886709642,0.950898367850775
93,0.8969962968042793,0.8761486764504183,0.950898367850775
94,0.8998765601426416,0.878617473597586,0.9513098340419696
95,0.9020710464956796,0.8873954190097381,0.9514469894390344
96,0.9037169112604581,0.8957618982306954,0.9517213002331641
97,0.9033054450692635,0.9050884652311069,0.9519956110272939
98,0.9039912220545878,0.9086545055547935,0.9522699218214237
99,0.9045398436428473,0.9092031271430531,0.9525442326155534
100,0.9045398436428473,0.9065971745988205,0.9528185434096832
101,0.9028939788780689,0.9042655328487176,0.9533671649979427
102,0.9034426004663284,0.9037169112604581,0.9536414757920724
103,0.9044026882457825,0.900562337127966,0.9533671649979427
104,0.9053627760252366,0.8986421615690577,0.9537786311891373
105,0.9052256206281717,0.8952132766424359,0.9544644081744617
106,0.9037169112604581,0.8934302564805925,0.9547387189685914
107,0.9044026882457825,0.8920587025099438,0.9547387189685914
108,0.903854066657523,0.892881634892333,0.9550130297627212
109,0.9049513098340419,0.893978878068852,0.9556988067480455
110,0.905911397613496,0.898367850774928,0.9559731175421753
111,0.9053627760252366,0.9013852695103552,0.9566588945274996
112,0.9079687285694692,0.905911397613496,0.9565217391304348
113,0.9089288163489233,0.909340282540118,0.9566588945274996
114,0.9108489919078315,0.9123577012755452,0.9569332053216294
115,0.9144150322315183,0.9156494308051022,0.9570703607186943
116,0.9171581401728158,0.9130434782608695,0.9572075161157592
117,0.9193526265258538,0.9130434782608695,0.9578932931010835
118,0.9196269373199836,0.913729255246194,0.9583047592922781
119,0.9205870250994377,0.9140035660403237,0.958441914689343
120,0.9207241804965025,0.913729255246194,0.958441914689343
121,0.9219585790700864,0.9134549444520642,0.9588533808805376
122,0.9220957344671513,0.9144150322315183,0.9591276916746674
123,0.9234672884378,0.915923741599232,0.9592648470717323
124,0.9242902208201893,0.9189411603346592,0.959539157865862
125,0.9255246193937732,0.9192154711287889,0.9596763132629269
126,0.9255246193937732,0.9185296941434645,0.9600877794541215
127,0.9252503085996434,0.9177067617610754,0.9603620902482513
128,0.9253874639967082,0.9175696063640104,0.9609107118365108
129,0.9226443560554107,0.9152379646139076,0.9609107118365108
130,0.9204498697023727,0.9145521876285831,0.9613221780277054
131,0.9181182279522699,0.9149636538197778,0.9614593334247703
132,0.9175696063640104,0.9163352077904265,0.9615964888218351
133,0.915786586202167,0.9167466739816211,0.9618707996159649
134,0.9166095185845563,0.9183925387463997,0.9620079550130297
135,0.9194897819229186,0.9203127143053079,0.9620079550130297
136,0.9222328898642161,0.9241530654231244,0.9621451104100947
137,0.9247016870113839,0.9274447949526814,0.9621451104100947
138,0.9271704841585516,0.9279934165409409,0.9621451104100947
139,0.9307365244822384,0.928953504320395,0.9622822658071595
140,0.9323823892470169,0.926759017967357,0.9624194212042244
141,0.9332053216294062,0.9247016870113839,0.962830887395419
142,0.9326567000411466,0.9225072006583459,0.962830887395419
143,0.9325195446440817,0.9222328898642161,0.9632423535866136
144,0.9316966122616925,0.9219585790700864,0.9632423535866136
145,0.9315594568646276,0.9223700452612811,0.9636538197778083
146,0.9312851460704978,0.9237415992319298,0.963928130571938
147,0.9316966122616925,0.9253874639967082,0.9643395967631326
148,0.9332053216294062,0.9262103963790975,0.9644767521601975
149,0.9334796324235358,0.9279934165409409,0.9648882183513922
150,0.9338910986147305,0.9301879028939789,0.9654368399396516
151,0.9356741187765738,0.9326567000411466,0.9654368399396516
152,0.9362227403648333,0.9353998079824442,0.9654368399396516
153,0.9369085173501577,0.9352626525853792,0.9655739953367165
154,0.9349883417912495,0.9347140309971197,0.9655739953367165
155,0.9345768756000549,0.9356741187765738,0.9655739953367165
156,0.9329310108352764,0.9369085173501577,0.9659854615279111
157,0.9334796324235358,0.9360855849677685,0.9662597723220409
158,0.9315594568646276,0.9359484295707036,0.9663969277191058
159,0.9314223014675628,0.9362227403648333,0.9665340831161706
160,0.9312851460704978,0.9360855849677685,0.9669455493073652
161,0.9319709230558223,0.9363598957618983,0.9670827047044301
162,0.9332053216294062,0.9362227403648333,0.9674941708956247
163,0.9340282540117953,0.936634206556028,0.9676313262926897
164,0.9358112741736387,0.9364970511589631,0.9676313262926897
165,0.9374571389384172,0.9371828281442874,0.9679056370868193
166,0.9380057605266767,0.9382800713208065,0.9680427924838843
167,0.9395144698943904,0.9389658483061308,0.9681799478809491
168,0.939925936085585,0.9396516252914552,0.9684542586750788
169,0.9395144698943904,0.9373199835413524,0.9687285694692086
170,0.9396516252914552,0.9373199835413524,0.9690028802633384
171,0.9396516252914552,0.9358112741736387,0.9688657248662735
172,0.9391030037031958,0.9352626525853792,0.9690028802633384
173,0.9397887806885201,0.9348511863941846,0.9691400356604032
174,0.9404745576738445,0.9359484295707036,0.969414346454533
175,0.9412974900562338,0.9362227403648333,0.9695515018515979
176,0.9411603346591688,0.9371828281442874,0.9698258126457276
177,0.9426690440268825,0.9385543821149362,0.9699629680427925
178,0.9422575778356879,0.9393773144973254,0.9701001234398574
179,0.9428061994239473,0.9408860238650391,0.9703744342339871
180,0.9423947332327527,0.9402002468797147,0.9706487450281168
181,0.9425318886298176,0.9419832670415581,0.9706487450281168
182,0.9429433548210122,0.943217665615142,0.9711973666163763
183,0.9429433548210122,0.9433548210122068,0.9714716774105061
184,0.9426690440268825,0.9436291318063366,0.9714716774105061
185,0.9426690440268825,0.9411603346591688,0.9716088328075709
186,0.9425318886298176,0.9393773144973254,0.9717459882046359
187,0.9418461116444932,0.9382800713208065,0.9718831436017007
188,0.9423947332327527,0.9378686051296119,0.9720202989987656
189,0.9429433548210122,0.9373199835413524,0.9724317651899602
190,0.9423947332327527,0.9380057605266767,0.9724317651899602
191,0.9423947332327527,0.937731449732547,0.9725689205870252
192,0.9433548210122068,0.9380057605266767,0.9729803867782197
193,0.9439034426004663,0.9391030037031958,0.9732546975723495
194,0.9437662872034015,0.9393773144973254,0.9733918529694143
195,0.9440405979975312,0.9397887806885201,0.9736661637635441
196,0.9440405979975312,0.9393773144973254,0.9736661637635441
197,0.9437662872034015,0.9385543821149362,0.9739404745576739
198,0.9429433548210122,0.9385543821149362,0.9740776299547387
199,0.943080510218077,0.9375942943354821,0.9743519407488684
200,0.9429433548210122,0.9374571389384172,0.9746262515429982
201,0.9433548210122068,0.936634206556028,0.9747634069400631
202,0.9441777533945961,0.937731449732547,0.974900562337128
203,0.9447263749828556,0.938828692909066,0.9750377177341928
204,0.9451378411740502,0.9393773144973254,0.9750377177341928
205,0.9459607735564395,0.9406117130709093,0.9751748731312577
206,0.9458236181593745,0.9418461116444932,0.9753120285283225
207,0.9460979289535043,0.9433548210122068,0.9754491839253875
208,0.9458236181593745,0.9447263749828556,0.9755863393224523
209,0.94541215196818,0.9462350843505692,0.9757234947195172
210,0.9450006857769854,0.9469208613358936,0.9758606501165821
211,0.9462350843505692,0.9471951721300234,0.9758606501165821
212,0.9451378411740502,0.9473323275270882,0.9758606501165821
213,0.9444520641887258,0.9466465505417638,0.9758606501165821
214,0.9445892195857907,0.9463722397476341,0.9761349609107118
215,0.9450006857769854,0.9447263749828556,0.9762721163077767
216,0.94541215196818,0.9455493073652448,0.9761349609107118
217,0.9465093951446989,0.9455493073652448,0.9761349609107118
218,0.9466465505417638,0.9460979289535043,0.9762721163077767
219,0.9478809491153477,0.9460979289535043,0.9765464271019064
220,0.948703881497737,0.9462350843505692,0.9765464271019064
221,0.9482924153065423,0.9477437937182828,0.9768207378960362
222,0.948703881497737,0.9471951721300234,0.9768207378960362
223,0.9491153476889316,0.9476066383212179,0.9768207378960362
224,0.9489781922918666,0.9481552599094775,0.9768207378960362
225,0.9492525030859964,0.948566726100672,0.9769578932931011
226,0.9495268138801262,0.9488410368948018,0.977095048690166
227,0.9493896584830613,0.9488410368948018,0.977095048690166
228,0.9493896584830613,0.9488410368948018,0.977095048690166
229,0.9499382800713209,0.9495268138801262,0.9772322040872309
230,0.9502125908654505,0.9493896584830613,0.9773693594842957
231,0.9502125908654505,0.948703881497737,0.9773693594842957
232,0.9506240570566452,0.9488410368948018,0.9773693594842957
233,0.9499382800713209,0.9491153476889316,0.9773693594842957
234,0.9504869016595803,0.948566726100672,0.9775065148813605
235,0.95076121245371,0.9477437937182828,0.9776436702784255
236,0.9517213002331641,0.9477437937182828,0.9775065148813605
237,0.9514469894390344,0.9469208613358936,0.9776436702784255
238,0.9522699218214237,0.9460979289535043,0.9777808256754903
239,0.9510355232478398,0.9458236181593745,0.978192291866685
240,0.9504869016595803,0.9460979289535043,0.978192291866685
241,0.95076121245371,0.9462350843505692,0.978192291866685
242,0.950898367850775,0.9466465505417638,0.9780551364696201
243,0.950898367850775,0.9469208613358936,0.9780551364696201
244,0.9511726786449046,0.9466465505417638,0.9780551364696201
245,0.9510355232478398,0.9469208613358936,0.9780551364696201
246,0.9514469894390344,0.9471951721300234,0.978192291866685
247,0.9517213002331641,0.9474694829241531,0.978192291866685
248,0.9525442326155534,0.9481552599094775,0.9784666026608148
249,0.9518584556302291,0.9481552599094775,0.9784666026608148
250,0.9524070772184885,0.9482924153065423,0.9786037580578796
251,0.953092854203813,0.948566726100672,0.9788780688520093
252,0.9533671649979427,0.9488410368948018,0.9790152242490742
253,0.9528185434096832,0.9492525030859964,0.9790152242490742
254,0.952955698806748,0.9492525030859964,0.9790152242490742
255,0.9528185434096832,0.9488410368948018,0.9791523796461391
256,0.9524070772184885,0.9493896584830613,0.9791523796461391
257,0.9526813880126183,0.9504869016595803,0.9792895350432039
258,0.953092854203813,0.9510355232478398,0.9792895350432039
259,0.9522699218214237,0.9515841448360993,0.9792895350432039
260,0.9521327664243588,0.9522699218214237,0.9792895350432039
261,0.9519956110272939,0.9518584556302291,0.9795638458373337
262,0.9522699218214237,0.9519956110272939,0.9795638458373337
263,0.9522699218214237,0.9517213002331641,0.9795638458373337
264,0.9525442326155534,0.9521327664243588,0.9795638458373337
265,0.9525442326155534,0.9517213002331641,0.9797010012343986
266,0.9525442326155534,0.9513098340419696,0.9798381566314635
267,0.9525442326155534,0.9522699218214237,0.9797010012343986
268,0.9528185434096832,0.9517213002331641,0.9798381566314635
269,0.9528185434096832,0.9514469894390344,0.9798381566314635
270,0.9528185434096832,0.9510355232478398,0.9798381566314635
271,0.952955698806748,0.9511726786449046,0.9805239336167878
272,0.9532300096008778,0.9515841448360993,0.9805239336167878
273,0.953092854203813,0.9517213002331641,0.9806610890138527
274,0.953092854203813,0.9519956110272939,0.9806610890138527
275,0.9533671649979427,0.9522699218214237,0.9807982444109176
276,0.9532300096008778,0.9524070772184885,0.9807982444109176
277,0.9536414757920724,0.9521327664243588,0.9809353998079824
278,0.9537786311891373,0.9528185434096832,0.9809353998079824
279,0.9539157865862021,0.9536414757920724,0.9809353998079824
280,0.9540529419832671,0.9537786311891373,0.9809353998079824
281,0.9539157865862021,0.9536414757920724,0.9809353998079824
282,0.9541900973803319,0.9540529419832671,0.9812097106021122
283,0.9541900973803319,0.952955698806748,0.9814840213962419
284,0.9550130297627212,0.9528185434096832,0.9816211767933068
285,0.9554244959539158,0.9524070772184885,0.9816211767933068
286,0.9559731175421753,0.9517213002331641,0.9814840213962419
287,0.9552873405568509,0.9514469894390344,0.9814840213962419
288,0.9561102729392401,0.9517213002331641,0.9814840213962419
289,0.956247428336305,0.9518584556302291,0.9814840213962419
290,0.9559731175421753,0.9518584556302291,0.9816211767933068
291,0.956247428336305,0.9525442326155534,0.9816211767933068
292,0.9567960499245646,0.9528185434096832,0.9817583321903717
293,0.9563845837333699,0.953092854203813,0.9817583321903717
294,0.9561102729392401,0.953092854203813,0.9817583321903717
295,0.9559731175421753,0.9525442326155534,0.9817583321903717
296,0.9563845837333699,0.9525442326155534,0.9818954875874366
297,0.956247428336305,0.9526813880126183,0.9818954875874366
298,0.9561102729392401,0.9532300096008778,0.9820326429845014
299,0.9563845837333699,0.9535043203950075,0.9821697983815663
300,0.9563845837333699,0.9539157865862021,0.9823069537786312
301,0.9566588945274996,0.9540529419832671,0.9823069537786312
302,0.9567960499245646,0.9540529419832671,0.982444109175696
303,0.9559731175421753,0.9539157865862021,0.982444109175696
304,0.9555616513509807,0.9532300096008778,0.982444109175696
305,0.9555616513509807,0.9526813880126183,0.982444109175696
306,0.9559731175421753,0.953092854203813,0.982581264572761
307,0.9563845837333699,0.9528185434096832,0.9827184199698258
308,0.9565217391304348,0.952955698806748,0.9828555753668907
309,0.9566588945274996,0.9535043203950075,0.9828555753668907
310,0.9565217391304348,0.9543272527773968,0.9828555753668907
311,0.9567960499245646,0.9543272527773968,0.9829927307639555
312,0.9567960499245646,0.9550130297627212,0.9829927307639555
313,0.9570703607186943,0.9550130297627212,0.9831298861610205
314,0.956247428336305,0.9556988067480455,0.9832670415580853
315,0.9563845837333699,0.9554244959539158,0.9832670415580853
316,0.956247428336305,0.9552873405568509,0.9835413523522151
317,0.956247428336305,0.9555616513509807,0.9835413523522151
318,0.9566588945274996,0.9561102729392401,0.9835413523522151
319,0.9566588945274996,0.9563845837333699,0.9835413523522151
320,0.9567960499245646,0.9559731175421753,0.9835413523522151
321,0.9566588945274996,0.9559731175421753,0.9835413523522151
322,0.957344671512824,0.956247428336305,0.9836785077492799
323,0.9570703607186943,0.956247428336305,0.9836785077492799
324,0.9576189823069537,0.956247428336305,0.9836785077492799
325,0.9577561377040187,0.9563845837333699,0.9838156631463448
326,0.9578932931010835,0.9570703607186943,0.9838156631463448
327,0.9580304484981484,0.9570703607186943,0.9840899739404746
328,0.9574818269098889,0.9577561377040187,0.9842271293375394
329,0.957344671512824,0.9569332053216294,0.9842271293375394
330,0.9569332053216294,0.9569332053216294,0.9842271293375394
331,0.9576189823069537,0.9574818269098889,0.9842271293375394
332,0.9578932931010835,0.9576189823069537,0.9845014401316692
333,0.9578932931010835,0.9576189823069537,0.9845014401316692
334,0.9581676038952133,0.9574818269098889,0.9845014401316692
335,0.9581676038952133,0.957344671512824,0.984638595528734
336,0.9576189823069537,0.9574818269098889,0.984638595528734
337,0.9580304484981484,0.9572075161157592,0.9847757509257989
338,0.9583047592922781,0.9574818269098889,0.9847757509257989
339,0.958441914689343,0.9574818269098889,0.9847757509257989
340,0.9585790700864079,0.9572075161157592,0.9849129063228638
341,0.9585790700864079,0.9570703607186943,0.9850500617199287
342,0.958441914689343,0.9572075161157592,0.9850500617199287
343,0.9588533808805376,0.9570703607186943,0.9851872171169935
344,0.9585790700864079,0.9572075161157592,0.9853243725140585
345,0.9585790700864079,0.957344671512824,0.9853243725140585
346,0.9591276916746674,0.9576189823069537,0.9853243725140585
347,0.959539157865862,0.9576189823069537,0.9854615279111233
348,0.9599506240570567,0.9583047592922781,0.9855986833081882
349,0.9604992456453162,0.958441914689343,0.9855986833081882
350,0.9602249348511864,0.9583047592922781,0.985735838705253
351,0.9599506240570567,0.9583047592922781,0.985735838705253
352,0.9598134686599917,0.9577561377040187,0.9858729941023179
353,0.9596763132629269,0.9577561377040187,0.9858729941023179
354,0.959539157865862,0.9577561377040187,0.9858729941023179
355,0.9599506240570567,0.9581676038952133,0.9860101494993828
356,0.9600877794541215,0.9576189823069537,0.9860101494993828
357,0.9603620902482513,0.9580304484981484,0.9861473048964476
358,0.9602249348511864,0.9578932931010835,0.9861473048964476
359,0.9602249348511864,0.9576189823069537,0.9861473048964476
360,0.9603620902482513,0.957344671512824,0.9861473048964476
361,0.9604992456453162,0.9576189823069537,0.9864216156905774
362,0.9611850226306405,0.9574818269098889,0.9864216156905774
363,0.9611850226306405,0.957344671512824,0.9864216156905774
364,0.9613221780277054,0.9567960499245646,0.9864216156905774
365,0.9617336442189001,0.9567960499245646,0.9865587710876423
366,0.9621451104100947,0.9565217391304348,0.9865587710876423
367,0.9617336442189001,0.9570703607186943,0.9865587710876423
368,0.9618707996159649,0.9570703607186943,0.9865587710876423
369,0.9618707996159649,0.9576189823069537,0.9865587710876423
370,0.9614593334247703,0.9576189823069537,0.9865587710876423
371,0.9613221780277054,0.9581676038952133,0.9866959264847072
372,0.9610478672335756,0.9577561377040187,0.9866959264847072
373,0.9607735564394458,0.9576189823069537,0.9866959264847072
374,0.9610478672335756,0.9581676038952133,0.9866959264847072
375,0.9613221780277054,0.9581676038952133,0.9866959264847072
376,0.9620079550130297,0.9587162254834728,0.9866959264847072
377,0.9620079550130297,0.9587162254834728,0.9866959264847072
378,0.9615964888218351,0.9589905362776026,0.9866959264847072
379,0.9617336442189001,0.9588533808805376,0.9868330818817721
380,0.9615964888218351,0.9589905362776026,0.9868330818817721
381,0.9617336442189001,0.9591276916746674,0.9868330818817721
382,0.9620079550130297,0.9589905362776026,0.9868330818817721
383,0.9621451104100947,0.9591276916746674,0.9868330818817721
384,0.9620079550130297,0.9591276916746674,0.9868330818817721
385,0.9613221780277054,0.959539157865862,0.9868330818817721
386,0.9613221780277054,0.9600877794541215,0.9868330818817721
387,0.9611850226306405,0.9603620902482513,0.9868330818817721
388,0.9611850226306405,0.9602249348511864,0.9868330818817721
389,0.9611850226306405,0.9596763132629269,0.9868330818817721
390,0.9615964888218351,0.9602249348511864,0.9868330818817721
391,0.9617336442189001,0.9602249348511864,0.9868330818817721
392,0.9613221780277054,0.9602249348511864,0.9868330818817721
393,0.9611850226306405,0.9600877794541215,0.9868330818817721
394,0.9610478672335756,0.9603620902482513,0.9868330818817721
395,0.9613221780277054,0.9602249348511864,0.9868330818817721
396,0.9615964888218351,0.9603620902482513,0.9868330818817721
397,0.9618707996159649,0.9602249348511864,0.9869702372788369
398,0.9622822658071595,0.9600877794541215,0.9869702372788369
399,0.9622822658071595,0.9604992456453162,0.9869702372788369
400,0.9631051981895488,0.9609107118365108,0.9871073926759018
401,0.9629680427924839,0.9609107118365108,0.9871073926759018
402,0.9624194212042244,0.9609107118365108,0.9871073926759018
403,0.9629680427924839,0.9611850226306405,0.9872445480729667
404,0.962830887395419,0.9607735564394458,0.9872445480729667
405,0.962830887395419,0.9609107118365108,0.9873817034700315
406,0.9629680427924839,0.9607735564394458,0.9873817034700315
407,0.962830887395419,0.9610478672335756,0.9873817034700315
408,0.962830887395419,0.9609107118365108,0.9876560142641613
409,0.962830887395419,0.960636401042381,0.9877931696612262
410,0.9631051981895488,0.960636401042381,0.9877931696612262
411,0.9626937319983542,0.9607735564394458,0.987930325058291
412,0.962830887395419,0.960636401042381,0.988067480455356
413,0.962830887395419,0.9611850226306405,0.988067480455356
414,0.9632423535866136,0.9613221780277054,0.988067480455356
415,0.9633795089836785,0.9611850226306405,0.988067480455356
416,0.9632423535866136,0.9622822658071595,0.988067480455356
417,0.9635166643807433,0.9625565766012892,0.988067480455356
418,0.9633795089836785,0.9626937319983542,0.9882046358524208
419,0.9636538197778083,0.9625565766012892,0.9882046358524208
420,0.963928130571938,0.9629680427924839,0.9882046358524208
421,0.9637909751748731,0.9626937319983542,0.9883417912494856
422,0.963928130571938,0.9622822658071595,0.9883417912494856
423,0.963928130571938,0.9621451104100947,0.9883417912494856
424,0.9640652859690029,0.9618707996159649,0.9884789466465506
425,0.9642024413660678,0.9615964888218351,0.9884789466465506
426,0.963928130571938,0.9615964888218351,0.9884789466465506
427,0.963928130571938,0.9614593334247703,0.9884789466465506
428,0.9643395967631326,0.9615964888218351,0.9884789466465506
429,0.9640652859690029,0.9617336442189001,0.9884789466465506
430,0.963928130571938,0.9615964888218351,0.9884789466465506
431,0.963928130571938,0.9614593334247703,0.9884789466465506
432,0.9643395967631326,0.9607735564394458,0.9884789466465506
433,0.9642024413660678,0.9603620902482513,0.9884789466465506
434,0.9644767521601975,0.960636401042381,0.9884789466465506
435,0.9647510629543272,0.9609107118365108,0.9884789466465506
436,0.9648882183513922,0.9609107118365108,0.9884789466465506
437,0.9651625291455219,0.9613221780277054,0.9886161020436154
438,0.965025373748457,0.9613221780277054,0.9886161020436154
439,0.9646139075572624,0.9614593334247703,0.9887532574406803
440,0.9647510629543272,0.9611850226306405,0.9887532574406803
441,0.965025373748457,0.9613221780277054,0.9887532574406803
442,0.9648882183513922,0.9613221780277054,0.9887532574406803
443,0.9651625291455219,0.9613221780277054,0.9887532574406803
444,0.9651625291455219,0.9617336442189001,0.9887532574406803
445,0.9652996845425867,0.9620079550130297,0.9887532574406803
446,0.9652996845425867,0.9620079550130297,0.9888904128377451
447,0.9652996845425867,0.9625565766012892,0.9888904128377451
448,0.9652996845425867,0.9624194212042244,0.9888904128377451
449,0.9652996845425867,0.9626937319983542,0.9888904128377451
450,0.9657111507337813,0.962830887395419,0.9888904128377451
451,0.9659854615279111,0.9631051981895488,0.9888904128377451
452,0.9658483061308463,0.9632423535866136,0.9890275682348101
453,0.9658483061308463,0.9636538197778083,0.9890275682348101
454,0.9659854615279111,0.963928130571938,0.9893018790289397
455,0.9659854615279111,0.963928130571938,0.9893018790289397
456,0.9658483061308463,0.963928130571938,0.9893018790289397
457,0.9655739953367165,0.9637909751748731,0.9895761898230695
458,0.9655739953367165,0.9636538197778083,0.9895761898230695
459,0.9658483061308463,0.9636538197778083,0.9895761898230695
460,0.9658483061308463,0.963928130571938,0.9895761898230695
461,0.9659854615279111,0.9637909751748731,0.9895761898230695
462,0.9658483061308463,0.9637909751748731,0.9895761898230695
463,0.9658483061308463,0.9640652859690029,0.9895761898230695
464,0.9659854615279111,0.9640652859690029,0.9899876560142642
465,0.966122616924976,0.9637909751748731,0.9899876560142642
466,0.9658483061308463,0.9640652859690029,0.9899876560142642
467,0.9659854615279111,0.9640652859690029,0.9899876560142642
468,0.9662597723220409,0.9643395967631326,0.9899876560142642
469,0.9663969277191058,0.9642024413660678,0.9899876560142642
470,0.9666712385132354,0.963928130571938,0.9899876560142642
471,0.9662597723220409,0.9640652859690029,0.9899876560142642
472,0.9662597723220409,0.9642024413660678,0.9899876560142642
473,0.9662597723220409,0.9644767521601975,0.9899876560142642
474,0.9663969277191058,0.9643395967631326,0.9899876560142642
475,0.9666712385132354,0.9644767521601975,0.9899876560142642
476,0.9666712385132354,0.9648882183513922,0.9899876560142642
477,0.9669455493073652,0.9647510629543272,0.9899876560142642
478,0.967219860101495,0.9647510629543272,0.9899876560142642
479,0.9670827047044301,0.9646139075572624,0.9899876560142642
480,0.967219860101495,0.9644767521601975,0.9899876560142642
481,0.967219860101495,0.9642024413660678,0.9899876560142642
482,0.967219860101495,0.9643395967631326,0.9899876560142642
483,0.9674941708956247,0.9643395967631326,0.990124811411329
484,0.9674941708956247,0.9642024413660678,0.990124811411329
485,0.9673570154985599,0.9642024413660678,0.990124811411329
486,0.9674941708956247,0.9642024413660678,0.990124811411329
487,0.9674941708956247,0.963928130571938,0.990124811411329
488,0.967219860101495,0.9642024413660678,0.990261966808394
489,0.967219860101495,0.963928130571938,0.990261966808394
490,0.9669455493073652,0.9642024413660678,0.990261966808394
491,0.9670827047044301,0.9647510629543272,0.990261966808394
492,0.9673570154985599,0.9644767521601975,0.990261966808394
493,0.9674941708956247,0.9646139075572624,0.990261966808394
494,0.9677684816897545,0.9644767521601975,0.990261966808394
495,0.9677684816897545,0.9644767521601975,0.990261966808394
496,0.9677684816897545,0.963928130571938,0.9903991222054588
497,0.9676313262926897,0.9643395967631326,0.9903991222054588
498,0.9676313262926897,0.9642024413660678,0.9903991222054588
499,0.9679056370868193,0.9643395967631326,0.9903991222054588
500,0.9679056370868193,0.9644767521601975,0.9903991222054588

